An Online Decision-Theoretic Pipeline for Responder Dispatch

The problem of dispatching emergency responders to service traffic accidents, fire, distress calls and crimes plagues urban areas across the globe. While such problems have been extensively looked at, most approaches are offline. Such methodologies fail to capture the dynamically changing environments under which critical emergency response occurs, and therefore, fail to be implemented in practice. Any holistic approach towards creating a pipeline for effective emergency response must also look at other challenges that it subsumes - predicting when and where incidents happen and understanding the changing environmental dynamics. We describe a system that collectively deals with all these problems in an online manner, meaning that the models get updated with streaming data sources. We highlight why such an approach is crucial to the effectiveness of emergency response, and present an algorithmic framework that can compute promising actions for a given decision-theoretic model for responder dispatch. We argue that carefully crafted heuristic measures can balance the trade-off between computational time and the quality of solutions achieved and highlight why such an approach is more scalable and tractable than traditional approaches. We also present an online mechanism for incident prediction, as well as an approach based on recurrent neural networks for learning and predicting environmental features that affect responder dispatch. We compare our methodology with prior state-of-the-art and existing dispatch strategies in the field, which show that our approach results in a reduction in response time with a drastic reduction in computational time.

==> data/13_stations_better.csv <==
time
39.85754427950886
222.4936957645554
214.1790066666241

==> data/13_stations_worse.csv <==
time
5.478180918928274
10.218102725367203
6.491187942087265
2.5193154180003035
69.87316439784331
24.933201157433302
212.44005464329615
103.87425944196099
5.478180918928274
1.7950775315331384
1.681579835374123

==> data/26_stations_better.csv <==
time
39.85754427950886
14.54006759396475
143.4372169168083

==> data/26_stations_worse.csv <==
time
2.1706835578554546
1.7950775315331384

==> data/3_stations_better.csv <==
time
286.70323083533015
22.99190524508913
246.07938799045132
956.7221745148004
235.4413527540645
142.12672833153545
198.10852955953362
216.63224830394006
273.3576938803866
363.99681156202558
269.8560622159551
115.98791326241917
485.6738069059419
224.64424204255417
456.8602547228887
224.64424204826355
528.9672452076052
427.10729207042436
528.96724510192871
427.10729193687439
530.5342208745169
531.10986142150432
529.82611963472846
1024.730831433229
1024.730831384659
408.00951826519474
408.00951814651489
408.00951814651489
988.72625776297309
126.25233878880522
215.5433950711364
186.31055612837736
494.4362974070761
186.3105561733247
494.43629741668701
11.00813319459894
474.06507088633805
326.50711342806215
370.83723961441115
1342.8841421616653
725.51230873777342
472.72155712716767
188.34845584171984
329.4942795356553
280.5981972395016
178.4846931266809
409.82745672329435
537.5556325049001
685.8194612961657
21.540485430238306
538.8411179558545
338.5774685693617
551.8993096642567
680.8425133546713
1054.0044804953068
533.12683590675829
17.052428219534704
533.12683606147766
1500.921090950494
411.7302092173694

==> data/3_stations_worse.csv <==
time
171.55991035410784
12.530639951257513
675.7908018828607
109.05332467560584
684.801420640015
13.436872605550775
148.32280133201618
154.20636572432295
1.9728144851841876
54.07423369612479
144.75780261380044
1347.0150158939741
458.2963865039941
4.043450033884483
55.245909087595464
98.61971612036552
17.69587905423259
218.82778239799177
66.97528722855668
741.7735688539906
1248.3710425542477
519.2492179148821
519.24921798706055
519.24921798706055
1281.881831707994
815.2259009335935
66.975287199020386
19.057423896914088
48.290306147472734
185.67502771390298
67.7994257542216
68.15943180418185
68.15943169593811
131.55722100113917
52.12746984887053
557.539732365804
46.677210775262665
5.391749593780901
8.355625632850831
262.3363624407184
40.50119858592711
742.4169221437173
149.25643757525393
37.739530654507575
111.16447967267459
103.95809610059385
23.835099274648087
90.75728830911532
998.4468501026175
4.1470483736882215
11.023194663551521
370.83723961441115
37.818940644851295
3.249964638929896
130.20720016540986
467.45693631115364
147.55140479470458
334.3465796554624
322.2889478453265
67.97388200777493
105.36619686744416
18.224138051494265
240.91757520606131
77.77461558026732
155.06665757445126
558.1670325507586
670.2596614929519
632.1858232337788
162.75667332265778
107.59383140844511
37.14585222434346
37.145852327346802
35.499393283070731
107.49567631337976
12.541500544872179
149.32243233772965
213.07746088785098
25.40357899076332
72.28618825892818
78.31191443886996
69.04145922287319
96.19991572190827
182.66484212783871
35.88549147387721
636.4805974496783
11.020762505047855
242.69135125896435
499.67043087459325
334.22358109273114
3.9664637025151706

==> data/6_stations_better.csv <==
time
559.4317297570792
166.75024486825174
107.25185083849175
147.75279015383265
375.8984798986089
126.25233878880522
156.11805588702748
160.9824302090571
275.15669268834495
100.36972653756004
85.65524726101944
265.37824723173105
7.75739420470066
6.146755755262916
9.007218410975952
316.5285881445462
300.32905527218804
473.75744993953913
290.8587812899352
404.6029783752913
478.0810051707677
606.9715106633638
378.9169134727572
32.214286792226176
76.8179101759705
401.288372527161
187.01561999535193

==> data/6_stations_worse.csv <==
time
6.846055440952796
84.38349954214056
76.72964200247333
41.416221126085816
76.13654030502775
13.68466929952723
34.71911147779548
1.9728144851841876
27.297993284319602
6.846055440952796
54.07423369612479
3.9364563971744246
160.9824302090571
4.043450033884483
46.41341314836097
95.71863065779971
21.04014130362134
64.16711175110004
121.1197202659701
21.374709132229896
19.057423896914088
188.88486800172768
36.43434626375665
48.92554069267396
60.39055987523034
8.355625632850831
269.89431738960775
383.52336986053575
7.75739420470066
6.846055440952796
198.32950492137195
236.42549693063188
11.023194663551521
7.75739420470066
25.7933962820116
46.71727370940664
246.61982627712183
164.93703313628583
97.44149837119858
88.29369639625202
57.38066123457202
24.03980918082766
69.87316439784331
24.328989370656927
1.9728144851841876
6.846055440952796
45.44992406517986
57.97969040178032
29.092414881801574
49.65484952827387
7.75739420470066
57.97969040178032
58.774697704912796
6.846055440952796
29.092414881801574
7.75739420470066
115.53202930714872
58.10707091419795
300.5968231744757
237.5530375645285
47.32429754840388
39.51011044677864
11.222006422822119
353.3531316670105
12.530639951257513
6.846055440952796
5.783616856115714
1.681579835374123
4.252664225825697
6.846055440952796
34.71911147779548
33.93566095561687

==> data/resp_time_data/Best_Policy_Resp_Times_13.csv <==
time
354.270141265279
105.29767923353016
683.8336152003493
151.67177367878088
181.31018638818387
288.9760280439976
56.53306838508515
186.5855628862578
20.47427323789533
320.8875951717501
358.9799294833635
232.20277118783238
183.48921430772165
133.5721756524796
199.23138835166404
216.75427819674283
359.5319122983756
385.2060215972711
350.04135084297553
728.4061603450386
321.37843763791494
122.39937505093289
365.1080040547842
297.9806116570242
59.224637024590514
382.7349156429232
6.771302335776225
434.4414395011218
280.2329621368435
98.47957421520235
286.7984248584777
341.224760165591
158.73809576181205
436.1313000887481
366.7070812606273
357.36642022302607
313.79384201201873
75.30135568091148
442.83412366258875
89.70135800299691
478.33937247014234
10.230463122816355
351.4321428668321
407.9625919306064
70.63369979189225
219.61751377926882
235.15529125491352
216.75427819674283
366.87659306157656
484.42686947858215
504.61911147906295
185.40581206235802
97.23009147131977
382.6638441286638
19.67622379479876
3.418654575609059
209.40049456703505
274.2715082387409
277.15978566856506
216.75427819674283
11.408896118386
407.8483829308088
19.853571010116504
347.38978220453
98.47957421520235
14.762399598746454
106.11751140548758
230.22507008679773
230.22507008679773
286.6851651586847
315.3000827408705
362.85849660464396
288.9760280439976
488.66764710044976
151.1141958650389
106.02697571385518
160.84058532023377
362.10310336996776
341.96882297639206
326.1054912285662
108.44718127048455
190.92586610867724
495.821625531028
21.18957089475009
366.87659306157656
207.43032755169727
2.705360129901698
369.5012512083942
170.14198074775453
160.84058532023377
334.8903225379815
15.530766563048756
366.87659306157656
122.39937505093289
226.3816586443308
147.57791031671906
507.9152765019736
351.4321428668321
223.18741112117263
431.8525846701179
895.7806514645606
106.15058184480807
459.84496224251063
507.63516062156253
440.16765183770707
213.43385063071676
342.00905171840134
160.84058532023377
190.86550250727058
147.57791031671906
268.26464697836906
208.77798516555097
235.15529125491352
347.66007583676003
196.60890116120487
15.530766563048756
447.93201716041784
93.50233174258962
315.3000827408705
122.39937505093289
268.26464697836906
230.22507008679773
151.26344811738872
310.69411202024384
153.17165694843297
444.9589974216787
208.77798516555097
196.60890116120487
230.22507008679773
305.334972885882
133.5721756524796
136.86427043017122
214.41853684572328
170.84679056008295
568.6042774269997
350.04135084297553
478.3890469708806
382.7349156429232
143.57928351699678
289.74126189558484
41.12958163797525
514.4872950285163
65.44432781719235
321.37843763791494
216.75427819674283
276.17541663944826
254.94885279902405
369.5012512083942
196.60890116120487
43.81875791941565
181.31018638818387
181.31018638818387
20.297352029076833
334.604565534721
122.2597325967756
290.73884882184194
388.87938828662067
151.67177367878088
2.705360129901698
122.51948092773647
488.11017447340157
260.9717849710374
196.60890116120487
72.43018703192791
459.959938494436
283.1476058687715
268.26464697836906
382.7349156429232
315.18982494667284
407.37160247129685
231.07770981274254
27.588345208804903
143.57928351699678
334.604565534721
213.43385063071676
277.4563072324285
98.47957421520235
166.36128693445067
19.853571010116504
186.4296985686595
379.8015425150309
422.07789757386973
250.3175307152341
585.4110455306018
310.7309819535672
7.672235117398048
122.39937505093289
250.3175307152341
104.97711285306038
31.633087339677203
230.22507008679773
435.87967202249405
288.55763083600493
321.37843763791494
597.688631818719
290.73884882184194
204.37094334806827
143.57928351699678
155.315095866525
298.73979876092693
383.3813190563504
279.95864419242963
231.07770981274254
170.14198074775453
286.7984248584777
338.3533767020289
730.8303763524276
138.5264713507937
466.518661164848
358.7635774642376
413.6415881003322
350.75359921111095
149.09498542583762
259.7227614652226
51.93088155365873
503.50291217523755
207.98230595892755
404.3081491299801
151.67177367878088
196.60890116120487
98.47957421520235
297.9806116570242
106.02697571385518
321.37843763791494
773.0042292068888
1124.0761288462372
408.4420212338399
348.4986068800182
288.9760280439976
405.76978268620377
290.73884882184194
464.5065050031409
904.5774121401997
369.5012512083942
134.93737874321928
132.42337482633312
369.5142853914548
431.8525846701179
193.88631287740208
122.39937505093289
11.012765411414227
118.88899860511893
260.9717849710374
147.57791031671906
349.25865449874044
382.7349156429232
230.22507008679773
296.92588696299583
181.31018638818387
138.73880705676356
478.33937247014234
235.1874439008026
221.3131352901568
148.66037062265713
1.1191270819201578
623.8506213339734
574.1646327418891
268.64154745181366
147.57791031671906
206.68514766279185
357.36642022302607
452.37961846191683
122.39937505093289
334.604565534721
122.39937505093289
607.5504666097679
337.0758602058013
232.78748524876417
213.43385063071676
172.5142610307176
235.15529125491352
232.20277118783238
514.4872950285163
172.5142610307176
513.4914059910055
38.9086653217684
189.1429364375544
2.705360129901698
208.77798516555097
395.4269075494106
106.02697571385518
133.97099245159902
322.17022796167055
498.98041711246964
181.31018638818387
46.497080515309676
170.84679056008295
170.14198074775453
133.5721756524796
196.60890116120487
334.5464874426633
106.02697571385518
358.9799294833635
98.47957421520235
8.170715396530126
514.585599920862
230.22507008679773
71.77810342618994
106.02697571385518
288.55763083600493
151.67177367878088
19.896997065181736
216.75427819674283
568.6042774269997
36.17586164544023
158.8199441581981
189.1429364375544
221.3131352901568
143.57928351699678
251.82086395160786
291.89200917528
140.1926446487813
181.31018638818387
77.64984455750788
352.8639600230091
209.40049456703505
203.77229792383318
381.372324209217
299.90137929089775
284.04617836899126
592.3699663098752
297.9806116570242
288.55763083600493
443.3205788246862
143.57928351699678
260.9717849710374
351.4321428668321
286.7984248584777
251.82086395160786
221.3131352901568
268.64154745181366
530.6582934396477
315.3000827408705
365.3618138394522
143.57928351699678
358.1928737799656
196.60890116120487
135.79009377075099
230.22507008679773
208.77798516555097
27.70929673317243
147.57791031671906
407.9625919306064
98.47957421520235
431.8525846701179
106.02697571385518
331.1168606854859
226.6271214680328
369.5012512083942
183.48921430772165
297.1996593712403
236.50538405738834
337.0758602058013
269.83137630767465
31.633087339677203
313.79384201201873
53.50729143299636
288.55763083600493
216.75427819674283
383.7351860514904
133.35553817127357
589.3375992031799
124.46916187871871
320.8875951717501
342.00905171840134
232.20277118783238
4.862890721143937
231.07770981274254
264.954755402574
305.334972885882
213.43385063071676
106.02697571385518
183.48921430772165
122.39937505093289
266.8108837818611
267.57839851715573
271.8865171580787
216.21544423701266
133.5721756524796
230.22507008679773
337.0758602058013
653.4216615362141
940.0789092393825
308.17248257665824
363.38824599280343
358.9799294833635
548.3383499933295
811.4643342924132
297.9806116570242
280.0701597778447
308.93357082243534
236.50538405738834
315.18982494667284
268.26464697836906
196.60890116120487
122.39937505093289
98.47957421520235
167.11342958095616
596.7483208869501
271.8016557080884
106.02697571385518
443.3205788246862
111.45712374375843
288.55763083600493
234.10943148427685
402.69297348452545
243.7155980250174
350.04135084297553
131.5911285692172
122.39937505093289
103.68211791708542
183.48921430772165
144.8257049342038
122.51948092773647
101.38705906534413
289.06129408641294
160.84058532023377
98.47957421520235
228.92432802169398
98.47957421520235
555.7654793948149
98.47957421520235
284.962675183385
15.530766563048756
143.57928351699678
347.4872326373296
153.54208825805543
366.87659306157656
265.38310242766573
22.644544360359255
555.0718170784666
122.39937505093289
319.19313682642905
382.7349156429232
131.2719382221426
383.1836016179389
122.39937505093289
288.55763083600493
153.13634405115926
168.3348692943886
221.3131352901568
24.70027344070618
350.04135084297553
143.57928351699678
98.27759732912021
305.334972885882
170.14198074775453
155.315095866525
281.6211585884386
361.92118999151495
221.3131352901568
315.2914454749663
174.66247771331163
155.315095866525
234.10943148427685
268.756325220983
260.9717849710374
81.42391081877635
250.3175307152341
355.1831177055299
171.2047773551847
213.43385063071676
590.8995147403319
288.9760280439976
390.1412645234812
235.15529125491352
196.41379495236635
95.47960221297413
195.8791048900599
342.00905171840134
112.0473420694289
372.83283934929597
362.10310336996776
421.2276428431184
412.29193369542264
170.14198074775453
554.8802145487168
568.6042774269997
242.99569605543093
350.04135084297553
235.0621638754768
372.391880638501
509.02791659852676
181.31018638818387
416.99806800377263
288.55763083600493
356.43383505326943
234.10943148427685
201.3000245381857
250.3175307152341
689.755753633248
456.15743045950893
256.5310218416899
269.1877881623955
106.02697571385518
106.02697571385518
234.10943148427685
537.6715710766688
172.5142610307176
288.55763083600493
357.36642022302607
350.92644241054137
216.75427819674283
190.57048310876218
352.60247012785373
161.3713393617323
526.633517716561
468.15285705831866
234.10943148427685
235.7290471588101
207.43032755169727
366.87659306157656
585.4110455306018
169.8795831861327
284.962675183385
571.2526593507719
305.334972885882
130.62412199875567
297.9806116570242
305.334972885882
72.30785248290509
194.5437071025453
342.00905171840134
432.99779895898865
255.85252811559036
514.4872950285163
230.22507008679773
382.7349156429232
351.1296301014682
448.5822266079552
302.53761462354873
385.2060215972711
407.9625919306064
147.57791031671906
54.734411699178224
128.35023395380492
478.3890469708806
337.0758602058013
19.853571010116504
235.15529125491352
184.67505764048724
1044.5828229226493
129.02619223974716
122.39937505093289
129.02619223974716
43.13121647389137
432.7178697729424
371.78993226592166
209.62708799740562
518.9235638546202
315.3000827408705
133.5721756524796
366.87659306157656
260.9717849710374
274.04051092507234
202.9961928025352
589.5313837241498
185.40581206235802
260.9717849710374
236.50538405738834
691.0091451483879
349.2686289282816
408.4420212338399
25.124227284214232
359.5319122983756
133.5721756524796
288.9760280439976
219.91521540641676
160.84058532023377
351.4321428668321
420.829686989976
125.3501429076684
183.48921430772165
268.84068408004754
216.75427819674283
571.2526593507719
234.10943148427685
407.9625919306064
369.5012512083942
181.46105943151554
379.0699063469936
350.92644241054137
305.334972885882
199.23138835166404
208.77798516555097
284.04617836899126
329.87395823378506
366.87659306157656
213.89684278222094
226.3816586443308
251.82086395160786
428.5414700942211
392.0520770382239
302.53761462354873
646.5025229790157
170.84679056008295
166.6992495165194
450.2317758211906
331.1056978971173
43.81875791941565
351.4321428668321
862.8023534417184
509.02791659852676
342.00905171840134
328.019216642855
214.41853684572328
387.01438656873233
121.54141631003237
288.55763083600493
10.230463122816355
350.75359921111095
128.35023395380492
313.79384201201873
350.04135084297553
522.4335523780458
309.16105043298256
244.43682516031717
319.49520616829926
170.84679056008295
174.63320973717194
349.69994207853733
466.518661164848
143.57928351699678
305.334972885882
350.75359921111095
342.1962645753743
106.02697571385518
380.7016625494426
122.51948092773647
175.3631136673104
202.853747624804
101.38705906534413
316.1873195565466
467.717578350011
122.39937505093289
216.75427819674283
122.39937505093289
313.79384201201873
133.5721756524796
1161.1320881310642
230.22507008679773
63.19726736591909
567.3559964679276
155.315095866525
321.62569886082156
713.8477516200326
38.76799921605626
185.8205717163727
369.5012512083942
195.8791048900599
585.249825399295
230.22507008679773
351.4321428668321
264.98684042404756
48.389581860091816
351.70378420206316
365.12766076788927
451.1671495862821
1051.686705628852
167.5504718284973
260.9717849710374
190.57048310876218
175.37866991349847
416.99806800377263
296.92588696299583
250.3175307152341
26.621776097304316
98.47957421520235
181.31018638818387
393.5922918614644
251.82086395160786
557.5401999580776
514.1317457295489
437.77749670076366
435.87967202249405
160.84058532023377
322.28760038471916
249.98914570272962
402.5546944601739
165.10900992891433
288.9760280439976
437.77749670076366
71.91256646782928
39.96325691368679
177.05126429138036
172.5142610307176
140.86111348958082
407.19356502191647
172.5142610307176
996.6872037244291
350.04135084297553
143.57928351699678
133.5721756524796
188.25355678170257
363.8758216302785
234.10943148427685
2.705360129901698
250.64982956064014
305.334972885882
459.3769040266721
260.9717849710374
160.84058532023377
208.77798516555097
122.39937505093289
388.87938828662067
122.39937505093289
623.8506213339734
357.36642022302607
302.53761462354873
281.4327843027368
133.5721756524796
147.57791031671906
63.917689866742066
143.57928351699678
78.92113666906732
348.91411112362346
236.50538405738834
205.73250653078819
132.42337482633312
147.57791031671906
528.2357589714773
207.43032755169727
36.572320222846834
497.4758954543822
122.39937505093289
132.42337482633312
232.55758335310583
214.00750786472315
422.07789757386973
48.603286011385954
247.65966607678135
288.9760280439976
235.08674495802768
201.3000245381857
478.3890469708806
723.6990273951986
438.3231345052974
811.4643342924132
478.33937247014234
585.4110455306018
164.59128202125513
127.58387646617687
19.14978660364132
333.7904306765886
598.1458453858688
207.43032755169727
231.07770981274254
216.75427819674283
321.37843763791494
351.4321428668321
243.7155980250174
504.23765398847235
585.249825399295
122.39937505093289
291.89200917528
281.6353290756992
38.98193725151913
160.84058532023377
147.57791031671906
106.02697571385518
133.5721756524796
302.53761462354873
63.05773025912276
153.13634405115926
147.57791031671906
350.75359921111095
568.6042774269997
208.63795288325434
478.33937247014234
216.75427819674283
74.81587846609156
98.47957421520235
214.80613207603602
308.25984355566374
210.9639538097317
257.1379268485442
230.22507008679773
257.1379268485442
357.36642022302607
235.15529125491352
185.40581206235802
208.77798516555097
50.233437843016276
762.8125522425555
1033.3361789098742
241.64399398959105
393.09314404618175
440.76009788120246
234.10943148427685
202.23329509046275
122.51948092773647
269.1877881623955
274.4785081187382
137.86819522892415
319.1720250995832
216.75427819674283
386.10654893253354
50.631305367505355
326.1054912285662
397.7395671588268
434.6781140125598
718.2919983976175
98.47957421520235
336.6252163019682
369.5012512083942
152.0688231312699
98.47957421520235
260.9717849710374
285.6979053853332
446.609412122771
351.4321428668321
443.3205788246862
216.75427819674283
461.38791265042806
368.088593227505
742.0931273493189
1032.2569690430491
321.37843763791494
44.12539624622975
213.43385063071676
416.395371166086
441.14987215070425
83.13540313830863
391.2878226796609
34.367016996913264
441.4206039332227
397.7395671588268
288.9760280439976
234.10943148427685
47.72758855567174
260.9717849710374
208.77798516555097
170.84679056008295
342.00905171840134
288.9760280439976
389.47165230596426
350.04135084297553
284.04617836899126
153.41912975558063
329.07259130447505
52.83149550032219
321.37843763791494
87.33745998629351
62.560941888629614
369.5012512083942
369.5012512083942
448.5822266079552
216.75427819674283
399.7822581166166
259.88518335386294
380.1163188629632
469.05187711954784
607.3034496842448
133.75636987882638
305.334972885882
315.3000827408705
329.87395823378506
382.7349156429232
862.8023534417184
583.0334285483292
196.60890116120487
357.36642022302607
143.8730359345823
63.17960260257719
248.97943368277535
281.8745442797356
350.04135084297553
122.39937505093289
106.02697571385518
77.64984455750788
122.39937505093289
309.16105043298256
197.35569121254008
806.7076845374455
496.02517438345023
441.14987215070425
139.23272823174523
286.7984248584777
411.63763161819475
260.9717849710374
475.7098493903244
382.6638441286638
369.5012512083942
329.87395823378506
158.8199441581981
250.3175307152341
311.4649213357276
235.15529125491352
196.60890116120487
235.15529125491352
121.60169477646997
347.4872326373296
541.3191161474642
653.4216615362141
465.2731918125249
281.6353290756992
106.02697571385518
306.747591249474
366.87659306157656
281.6353290756992
323.6983724908193
5.321291796629346
250.3175307152341
288.9760280439976
63.836675910824944
212.48450258280644
325.2246544588911
521.4389252894739
315.18982494667284
160.84058532023377
500.9493212573416
968.393545551203
319.82703998703533
469.45069206511874
478.3890469708806
592.3699663098752
268.3287405506148
397.7395671588268
370.47973736818517
382.7349156429232
183.48921430772165
369.5012512083942
282.4694903217369
331.62762509646507
291.64173897148294
122.51948092773647
319.49520616829926
495.5927991987351
154.00283985117017
230.22507008679773
164.2128314670509
404.7229461145591
253.08209136191576
65.44432781719235
160.44256770127657
434.6703597969833
788.2560797459702
352.85918815006266
208.77798516555097
219.61751377926882
299.90137929089775
428.5414700942211
375.46631718840007
232.8617108695433
232.8617108695433
268.26464697836906
306.5175095763103
567.7535111076492
318.651776385284
596.7483208869501
181.31018638818387
367.8421927233431
394.1255770351133
421.46693803565955
358.9799294833635
255.13351100864864
288.9760280439976
447.83773080028305
242.89569754899094
183.48921430772165
151.67177367878088
350.75359921111095
208.77798516555097
334.5464874426633
329.9090937187733
255.85252811559036
314.6982519804499
658.8805652745209
160.84058532023377
281.6353290756992
552.7598825596561
585.4110455306018
386.10654893253354
717.4834832372419
473.76503102907094
135.07269080253764
281.6353290756992
19.364629262536912
183.48921430772165
417.872105065433
260.9717849710374
70.99337560878666
49.58356371169657
277.0198723645881
306.2798624440399
308.25984355566374
337.0758602058013
132.42337482633312
316.12209933358855
288.31850850475064
351.4321428668321
415.6946470904648
199.23138835166404
143.57928351699678
407.9625919306064
350.3790436050461
336.4013177751739
260.9717849710374
370.47973736818517
315.3000827408705
235.15529125491352
307.10265536212046
122.51948092773647
250.3175307152341
250.3175307152341
106.02697571385518
404.9420966901995
250.3175307152341
219.61751377926882
250.3175307152341
160.84058532023377
320.8875951717501
231.62828197640738
321.37843763791494
277.57694885646345
219.45714164535607
260.9717849710374
122.39937505093289
256.6118224762517
425.6617314453329
276.5955971906234
87.08026729831032
170.14198074775453
230.22507008679773
104.97711285306038
3.089604001751705
796.575126759545
435.87967202249405
636.4112402986034
341.96882297639206
385.2060215972711
380.1163188629632
366.87659306157656
98.47957421520235
374.99448172130013
331.6690357653182
347.66007583676003
189.1429364375544
492.1488292057666
138.04118030315865
372.83283934929597
216.75427819674283
192.91962888096492
587.4764317757158
122.39937505093289
342.00905171840134
234.10943148427685
329.87395823378506
351.4321428668321
577.6352895824182
288.55763083600493
209.40049456703505
80.09901732472599
331.17193919158484
363.25118476424115
599.8762047553452
230.22507008679773
26.58561273616381
142.51990724619566
230.22507008679773
207.98230595892755
356.43383505326943
288.9760280439976
707.6645857656364
59.224637024590514
341.96882297639206
362.10310336996776
379.8015425150309
183.48921430772165
447.83773080028305
331.70508328579376
33.265118289387026
10.621752862100639
137.48838646904855
735.5184795404436
52.30043006786261
333.12905959381845
160.84058532023377
196.60890116120487
161.46951321396892
357.36642022302607
288.9760280439976
170.14198074775453
216.75427819674283
64.79173943229688
216.21544423701266
20.297352029076833
276.5955971906234
172.96412561821205
416.8028491220838
143.57928351699678
250.3175307152341
169.8795831861327
226.3816586443308
319.49520616829926
735.1445914137729
183.48921430772165
528.2357589714773
170.14198074775453
382.6638441286638
334.604565534721
337.0758602058013
132.42337482633312
172.60365994666407
98.47957421520235
122.2597325967756
89.01344145037164
212.34372992020016
350.04135084297553
337.0758602058013
342.00905171840134
226.40240684867445
115.46725330116303
234.10943148427685
220.0004915711689
143.57928351699678
319.49520616829926
388.87938828662067
338.3533767020289
170.14198074775453
170.14198074775453
382.9275662417212
337.0758602058013
230.22507008679773
337.0758602058013
323.6983724908193
862.8023534417184
596.7483208869501
296.92588696299583
260.9717849710374
42.33779380497647
226.40240684867445
196.60890116120487
357.36642022302607
150.88788479285233
233.77953922857265
98.47957421520235
350.75359921111095
321.37843763791494
271.1446351653145
376.4879941697239
98.47957421520235
256.8030540935367
561.9160301274079
349.8281061244966
250.3175307152341
281.6353290756992
234.10943148427685
268.26464697836906
250.3175307152341
321.37843763791494
160.84058532023377
122.39937505093289
231.07770981274254
351.4321428668321
219.61751377926882
46.035744460158384
219.61751377926882
283.7830834831709
155.315095866525
255.21684524443245
281.4327843027368
36.572320222846834
37.61885157384205
181.31018638818387
163.6258398145253
131.38677880878998
149.98861544881467
260.9717849710374
135.1145772465563
144.71612241403366
133.5721756524796
70.63369979189225
347.46672461228894
280.0701597778447
51.489304237185365
258.4632599411583
231.07770981274254
216.75427819674283
171.1265974162193
385.1094711692843
209.1138767181936
32.723174523013626
170.14198074775453
404.4677981824608
459.959938494436
149.75901483752745
682.2385463501349
302.53761462354873
385.2060215972711
268.26464697836906
219.61751377926882
487.95157078551006
245.87022475709753
511.16816880861467
170.14198074775453
381.29630314762
137.432937420798
115.51662501293013
68.1592599102882
363.25118476424115
440.96728992636633
291.89200917528
70.70230034863079
788.2560797459702
66.50645808786126
183.48921430772165
489.4007164669055
227.2118666986959
160.84058532023377
235.15529125491352
288.55763083600493
230.22507008679773
169.8795831861327
527.8627621271941
30.835155826435948
290.73884882184194
288.55763083600493
174.63320973717194
98.47957421520235
342.1962645753743
397.0512358335478
170.14198074775453
196.60890116120487
350.75359921111095
16.63956460258521
968.393545551203
191.11032484791352
181.4202589335021
122.39937505093289
199.23138835166404
406.37150455066654
219.61751377926882
468.73666461238616
518.9235638546202
171.6526726619172
260.9717849710374
437.1191570219761
216.75427819674283
208.77798516555097
397.7395671588268
290.73884882184194
205.7457108532811
207.43032755169727
66.50645808786126
372.8856047744327
216.75427819674283
335.1672689217566
251.7997622346987
199.23138835166404
183.48921430772165
437.77749670076366
194.69596168312057
306.2798624440399
235.54386804942152
646.5025229790157
351.4321428668321
235.15529125491352
235.15529125491352
122.39937505093289
183.48921430772165
250.3175307152341
250.3175307152341
350.04135084297553
56.95782342415282
289.70450403999445
507.9152765019736
351.5667569146449
230.22507008679773
201.3000245381857
388.87938828662067
288.55763083600493
28.19820398006049
443.3205788246862
337.0758602058013
256.6118224762517
156.294524942927
235.15529125491352
217.90646229964605
147.57791031671906
265.2358252077777
173.05310414929056
411.073798939583
372.09593627592704
431.8525846701179
19.896997065181736
170.14198074775453
222.84122583829023
281.6353290756992
302.7550514027217
811.4643342924132
407.9625919306064
51.489304237185365
432.2656257411761
104.97711285306038
65.44432781719235
320.8875951717501
677.0859791487695
245.9102309242123
407.6813451453175
266.9358072018822
193.8369881694146
260.9717849710374
255.85252811559036
52.83149550032219
731.7096261566694
295.42681856323844
160.84058532023377
234.10943148427685
492.8223230790047
122.39937505093289
281.4327843027368
487.28366453698476
98.47957421520235
143.57928351699678
359.5319122983756
568.4409653849162
268.64154745181366
244.36975887826992
216.01429198171675
98.47957421520235
297.1996593712403
284.30313406110815
369.5012512083942
416.2616527294758
183.48921430772165
341.48238976217715
188.06604950962097
49.164768042813925
28.199701925042607
230.22507008679773
382.7349156429232
372.83283934929597
268.26464697836906
514.4872950285163
596.7483208869501
867.6006682028382
149.98861544881467
122.39937505093289
465.2731918125249
234.10943148427685
528.2357589714773
436.1313000887481
35.61775392965359
38.0886546781319
31.64395072375778
283.10319203650903
250.3175307152341
170.14198074775453
429.6790135223087
382.7349156429232
122.39937505093289
187.78680066668176
69.54181205004427
342.00905171840134
98.47957421520235
231.07770981274254
122.39937505093289
180.04064243451202
230.22507008679773
109.1797443553571
284.962675183385
98.47957421520235
472.0374521553098
196.60890116120487
369.5142853914548
204.63081186619698
158.74369471130188
133.5721756524796
231.07770981274254
235.15529125491352
571.5456494489216
219.45714164535607
331.1168606854859
230.22507008679773
160.84058532023377
183.48921430772165
219.45714164535607
172.60768510507734
509.02791659852676
235.15529125491352
112.99702446769398
183.48921430772165
447.83773080028305
38.511538790826556
358.9799294833635


==> data/resp_time_data/Best_Policy_Resp_Times_26.csv <==
time
323.1156161138461
105.29767923353016
683.8336152003493
151.67177367878088
181.31018638818387
135.8905919415552
56.53306838508515
186.5855628862578
20.47427323789533
320.8875951717501
358.9799294833635
232.20277118783238
183.48921430772165
133.5721756524796
46.90925897434314
216.75427819674283
359.5319122983756
169.10573708262532
244.91667135459076
712.1299945262389
241.3460914655174
122.39937505093289
365.1080040547842
36.719460854978884
59.224637024590514
44.18297196628205
6.771302335776225
320.1064050833253
53.13800879655273
98.47957421520235
281.5192555985452
315.4489216384121
158.73809576181205
436.1313000887481
232.8617108695433
279.251126885015
313.79384201201873
75.30135568091148
314.2332079612347
89.70135800299691
68.68701190826073
10.230463122816355
197.63483578894594
276.88437829451897
70.63369979189225
94.29839379223242
235.15529125491352
216.75427819674283
311.4759232565792
358.9799294833635
504.61911147906295
185.40581206235802
97.23009147131977
217.11966356286175
19.67622379479876
3.418654575609059
209.40049456703505
274.2715082387409
78.18124024264714
216.75427819674283
11.408896118386
265.5532816087155
19.853571010116504
347.38978220453
98.47957421520235
14.762399598746454
106.11751140548758
230.22507008679773
230.22507008679773
286.6851651586847
315.3000827408705
362.85849660464396
135.8905919415552
354.46270628928033
151.1141958650389
106.02697571385518
160.84058532023377
293.2967029862266
160.84058532023377
163.35431337056184
108.44718127048455
190.92586610867724
495.821625531028
21.18957089475009
311.4759232565792
207.43032755169727
2.705360129901698
220.56147956749183
34.84594814154698
160.84058532023377
334.8903225379815
15.530766563048756
299.1042199978946
122.39937505093289
226.3816586443308
147.57791031671906
144.57957497649335
197.63483578894594
223.18741112117263
347.6686710249021
596.7625651675075
106.15058184480807
442.5107720184384
147.57791031671906
232.20277118783238
213.43385063071676
342.00905171840134
160.84058532023377
190.86550250727058
147.57791031671906
268.26464697836906
208.77798516555097
235.15529125491352
347.66007583676003
196.60890116120487
15.530766563048756
447.93201716041784
93.50233174258962
315.3000827408705
122.39937505093289
268.26464697836906
230.22507008679773
151.26344811738872
310.69411202024384
153.17165694843297
163.70484656631695
208.77798516555097
196.60890116120487
230.22507008679773
305.334972885882
133.5721756524796
136.86427043017122
214.41853684572328
170.84679056008295
568.6042774269997
244.91667135459076
116.85847176988494
41.158756795986456
143.57928351699678
289.74126189558484
41.12958163797525
514.4872950285163
65.44432781719235
241.3460914655174
216.75427819674283
276.17541663944826
254.94885279902405
220.56147956749183
196.60890116120487
43.81875791941565
181.31018638818387
181.31018638818387
20.297352029076833
33.47124709051386
122.2597325967756
290.73884882184194
388.87938828662067
151.67177367878088
2.705360129901698
122.51948092773647
481.2982171454836
137.20372469367146
196.60890116120487
72.43018703192791
174.23692796882946
308.34985911160226
268.26464697836906
62.14605198444353
315.18982494667284
265.29741482738325
150.6799791306146
27.588345208804903
143.57928351699678
43.79558510172554
213.43385063071676
277.4563072324285
98.47957421520235
166.36128693445067
19.853571010116504
109.2234532012681
306.434635755492
344.84126851927493
169.10573708262532
193.33041930175972
310.7309819535672
7.672235117398048
122.39937505093289
169.10573708262532
104.97711285306038
31.633087339677203
230.22507008679773
232.24304499758867
69.69285274321459
235.9578908319708
597.688631818719
290.73884882184194
204.37094334806827
143.57928351699678
155.315095866525
190.65895407835484
175.45347058728265
279.95864419242963
150.6799791306146
37.569807447592225
98.47957421520235
338.3533767020289
24.862111684957338
138.5264713507937
312.9683249565811
358.7635774642376
413.6415881003322
350.75359921111095
149.09498542583762
36.719460854978884
51.93088155365873
32.91944498949807
207.98230595892755
99.51679027675597
151.67177367878088
196.60890116120487
98.47957421520235
6.546790444502816
106.02697571385518
261.367193974393
773.0042292068888
624.9055584999307
408.4420212338399
348.4986068800182
135.8905919415552
405.76978268620377
290.73884882184194
200.90767734216158
822.7255509420847
220.56147956749183
134.93737874321928
132.42337482633312
323.1156161138461
347.6686710249021
193.88631287740208
122.39937505093289
11.012765411414227
118.88899860511893
122.89277894322677
147.57791031671906
137.70861504250087
15.741838231875722
230.22507008679773
166.1464815122472
181.31018638818387
138.73880705676356
77.11301630011063
21.855283417941926
221.3131352901568
148.66037062265713
1.1191270819201578
403.24824537408836
236.50538405738834
236.22426139469982
115.54116450151187
206.68514766279185
279.251126885015
372.47457802035336
122.39937505093289
74.1652056804668
122.39937505093289
502.3641477271576
337.0758602058013
204.0564313643259
213.43385063071676
172.5142610307176
235.15529125491352
232.20277118783238
514.4872950285163
172.5142610307176
459.5910371540079
38.9086653217684
11.415114510045285
2.705360129901698
208.77798516555097
245.75203180999185
106.02697571385518
133.97099245159902
322.17022796167055
278.3780411525844
181.31018638818387
46.497080515309676
170.84679056008295
75.6564275658706
133.5721756524796
196.60890116120487
334.5464874426633
106.02697571385518
358.9799294833635
98.47957421520235
8.170715396530126
514.585599920862
230.22507008679773
71.77810342618994
106.02697571385518
201.3054696652942
151.67177367878088
19.896997065181736
216.75427819674283
568.6042774269997
36.17586164544023
158.8199441581981
12.083048136001539
221.3131352901568
143.57928351699678
251.82086395160786
42.431280482282475
140.1926446487813
181.31018638818387
77.64984455750788
217.9257897298231
209.40049456703505
203.77229792383318
334.59208012123304
299.90137929089775
284.04617836899126
116.85847176988494
10.211769965509177
201.3054696652942
197.63483578894594
143.57928351699678
112.45506935287754
197.63483578894594
98.47957421520235
235.15529125491352
221.3131352901568
236.22426139469982
232.6776817826231
315.3000827408705
365.3618138394522
143.57928351699678
282.9302147910813
196.60890116120487
135.79009377075099
230.22507008679773
208.77798516555097
27.70929673317243
147.57791031671906
276.88437829451897
98.47957421520235
347.6686710249021
106.02697571385518
331.1168606854859
226.6271214680328
220.56147956749183
183.48921430772165
245.41616873521056
86.67300958074648
289.20430632926826
198.12989989332388
31.633087339677203
313.79384201201873
53.50729143299636
201.3054696652942
216.75427819674283
345.11371976908833
133.35553817127357
493.19781042158877
124.46916187871871
320.8875951717501
342.00905171840134
232.20277118783238
4.862890721143937
150.6799791306146
264.954755402574
305.334972885882
213.43385063071676
106.02697571385518
183.48921430772165
122.39937505093289
157.39166884642455
267.57839851715573
271.8865171580787
216.21544423701266
133.5721756524796
230.22507008679773
337.0758602058013
509.43463443270775
788.2560797459702
232.6776817826231
354.46270628928033
358.9799294833635
330.04882557920666
712.1299945262389
30.085751407359542
227.66264183130392
308.93357082243534
86.67300958074648
315.18982494667284
268.26464697836906
196.60890116120487
122.39937505093289
98.47957421520235
167.11342958095616
596.7483208869501
271.8016557080884
106.02697571385518
197.63483578894594
111.45712374375843
201.3054696652942
234.10943148427685
402.69297348452545
243.7155980250174
244.91667135459076
124.3279578715408
122.39937505093289
103.68211791708542
183.48921430772165
144.8257049342038
122.51948092773647
101.38705906534413
289.06129408641294
160.84058532023377
98.47957421520235
195.02048655525837
98.47957421520235
361.4543891522518
98.47957421520235
126.38258492114156
15.530766563048756
143.57928351699678
342.00905171840134
153.54208825805543
311.4759232565792
165.00476958554373
22.644544360359255
555.0718170784666
122.39937505093289
319.19313682642905
62.14605198444353
131.2719382221426
239.39118428713002
122.39937505093289
201.3054696652942
153.13634405115926
168.3348692943886
221.3131352901568
24.70027344070618
244.91667135459076
143.57928351699678
98.27759732912021
305.334972885882
58.506380284562916
155.315095866525
281.6211585884386
360.51066640727504
221.3131352901568
315.2914454749663
174.66247771331163
155.315095866525
234.10943148427685
268.756325220983
124.19935747094415
81.42391081877635
169.10573708262532
37.61885157384205
171.2047773551847
213.43385063071676
221.73545642406015
135.8905919415552
306.2474742841637
235.15529125491352
196.41379495236635
95.47960221297413
195.8791048900599
342.00905171840134
112.0473420694289
9.070085176063422
52.612452540465796
281.5192555985452
412.29193369542264
354.2736920304574
35.485445437663046
568.6042774269997
240.82401615486066
244.91667135459076
235.0621638754768
354.46270628928033
308.34985911160226
181.31018638818387
281.13568632848046
201.3054696652942
76.39414858146655
234.10943148427685
201.3000245381857
169.10573708262532
689.755753633248
200.90767734216158
159.90335873935598
269.1877881623955
106.02697571385518
106.02697571385518
234.10943148427685
140.05615596470275
172.5142610307176
201.3054696652942
279.251126885015
350.92644241054137
216.75427819674283
190.57048310876218
194.66141604610053
62.56192234626002
131.96617912695285
306.3323175239964
234.10943148427685
235.7290471588101
207.43032755169727
311.4759232565792
193.33041930175972
169.8795831861327
126.38258492114156
457.8529201051257
305.334972885882
130.62412199875567
38.77349878017588
305.334972885882
72.30785248290509
194.5437071025453
342.00905171840134
425.22084242722934
255.85252811559036
514.4872950285163
230.22507008679773
52.903789318272935
323.1156161138461
280.4609768633983
230.22507008679773
169.10573708262532
276.88437829451897
147.57791031671906
54.734411699178224
128.35023395380492
116.85847176988494
305.04408205992286
19.853571010116504
235.15529125491352
184.67505764048724
836.154912777785
129.02619223974716
122.39937505093289
129.02619223974716
43.13121647389137
322.05344504449465
161.46951321396892
208.11935472809486
297.1996593712403
315.3000827408705
133.5721756524796
311.4759232565792
112.45506935287754
274.04051092507234
8.729761948490903
131.96617912695285
185.40581206235802
260.9717849710374
86.67300958074648
180.91777844508204
349.2686289282816
408.4420212338399
25.124227284214232
359.5319122983756
133.5721756524796
135.8905919415552
219.91521540641676
160.84058532023377
197.63483578894594
50.291350228339326
125.3501429076684
183.48921430772165
268.84068408004754
216.75427819674283
457.8529201051257
234.10943148427685
276.88437829451897
220.56147956749183
181.46105943151554
379.0699063469936
332.74739453864896
305.334972885882
86.16435160945926
208.77798516555097
284.04617836899126
329.87395823378506
311.4759232565792
160.84058532023377
226.3816586443308
251.82086395160786
200.90767734216158
169.10573708262532
230.22507008679773
646.5025229790157
170.84679056008295
166.6992495165194
204.2100936394674
320.8875951717501
43.81875791941565
197.63483578894594
813.565416717922
308.34985911160226
342.00905171840134
328.019216642855
214.41853684572328
387.01438656873233
121.54141631003237
201.3054696652942
10.230463122816355
332.74739453864896
128.35023395380492
313.79384201201873
244.91667135459076
56.30173232062948
244.79487476350945
71.62960924977254
232.24304499758867
170.84679056008295
174.63320973717194
343.20875413645007
312.9683249565811
143.57928351699678
305.334972885882
350.75359921111095
302.1293114101045
106.02697571385518
240.59393774614927
122.51948092773647
175.3631136673104
202.853747624804
101.38705906534413
316.1873195565466
289.2182594971194
122.39937505093289
216.75427819674283
122.39937505093289
313.79384201201873
133.5721756524796
955.4557717017165
230.22507008679773
63.19726736591909
220.56147956749183
155.315095866525
122.51948092773647
713.8477516200326
38.76799921605626
185.8205717163727
220.56147956749183
195.8791048900599
200.90767734216158
230.22507008679773
197.63483578894594
219.45098255856857
48.389581860091816
277.21634825472614
185.6431586334639
451.1671495862821
1051.686705628852
167.5504718284973
144.34657300337818
190.57048310876218
175.37866991349847
281.13568632848046
166.1464815122472
169.10573708262532
26.621776097304316
98.47957421520235
181.31018638818387
393.5922918614644
251.82086395160786
194.20449843259738
514.1317457295489
127.53769671061362
232.24304499758867
160.84058532023377
163.70484656631695
249.98914570272962
100.35349899195069
165.10900992891433
135.8905919415552
127.53769671061362
71.91256646782928
39.96325691368679
177.05126429138036
172.5142610307176
140.86111348958082
275.18180479951434
172.5142610307176
955.4557717017165
244.91667135459076
143.57928351699678
133.5721756524796
188.25355678170257
363.8758216302785
234.10943148427685
2.705360129901698
228.99180835674062
305.334972885882
200.90767734216158
144.34657300337818
160.84058532023377
208.77798516555097
122.39937505093289
388.87938828662067
122.39937505093289
403.24824537408836
279.251126885015
230.22507008679773
281.4327843027368
133.5721756524796
147.57791031671906
63.917689866742066
143.57928351699678
78.92113666906732
154.33270992583346
86.67300958074648
34.06674866205274
132.42337482633312
115.54116450151187
200.90767734216158
207.43032755169727
36.572320222846834
403.24824537408836
122.39937505093289
132.42337482633312
133.0096023832665
214.00750786472315
344.84126851927493
48.603286011385954
187.09058505764324
135.8905919415552
235.08674495802768
201.3000245381857
116.85847176988494
424.0362255367612
438.3231345052974
712.1299945262389
94.8695529134285
193.33041930175972
136.7713617565777
127.58387646617687
19.14978660364132
333.7904306765886
598.1458453858688
207.43032755169727
150.6799791306146
216.75427819674283
321.37843763791494
197.63483578894594
243.7155980250174
211.27980630031615
200.90767734216158
122.39937505093289
48.95107728436632
125.47138849251985
38.98193725151913
160.84058532023377
147.57791031671906
106.02697571385518
133.5721756524796
253.06334279665856
63.05773025912276
153.13634405115926
147.57791031671906
350.75359921111095
568.6042774269997
123.61484116254763
76.80417389762913
216.75427819674283
74.81587846609156
98.47957421520235
214.80613207603602
308.25984355566374
210.9639538097317
139.8519962151833
230.22507008679773
139.8519962151833
279.251126885015
235.15529125491352
185.40581206235802
208.77798516555097
50.233437843016276
762.8125522425555
614.7016876345265
241.64399398959105
323.1156161138461
351.9387248999782
234.10943148427685
202.23329509046275
122.51948092773647
269.1877881623955
74.83604952970228
137.86819522892415
242.3388727848284
216.75427819674283
386.10654893253354
50.631305367505355
260.8691479417013
323.1156161138461
434.6781140125598
190.57048310876218
98.47957421520235
169.9219231691751
220.56147956749183
152.0688231312699
98.47957421520235
138.75373202469504
219.61751377926882
280.4609768633983
197.63483578894594
351.4321428668321
216.75427819674283
308.44560401292006
354.46270628928033
399.6273727554538
237.25969464073395
321.37843763791494
44.12539624622975
213.43385063071676
235.09995473227715
220.5474961908191
83.13540313830863
291.39062084781
34.367016996913264
106.02697571385518
323.1156161138461
135.8905919415552
234.10943148427685
47.490236609312724
260.9717849710374
208.77798516555097
170.84679056008295
342.00905171840134
135.8905919415552
266.91898444097313
244.91667135459076
284.04617836899126
153.41912975558063
329.07259130447505
52.83149550032219
321.37843763791494
87.33745998629351
62.560941888629614
220.56147956749183
220.56147956749183
280.4609768633983
216.75427819674283
176.38585377729868
150.7156754599058
355.1831177055299
256.6118224762517
386.4876131675676
133.75636987882638
305.334972885882
315.3000827408705
329.87395823378506
54.19067306764017
813.565416717922
299.9738236101736
196.60890116120487
279.251126885015
143.8730359345823
63.17960260257719
248.97943368277535
30.085751407359542
244.91667135459076
122.39937505093289
106.02697571385518
77.64984455750788
122.39937505093289
244.79487476350945
197.35569121254008
806.7076845374455
496.02517438345023
220.5474961908191
139.23272823174523
98.47957421520235
411.63763161819475
260.9717849710374
347.6686710249021
217.11966356286175
220.56147956749183
329.87395823378506
158.8199441581981
169.10573708262532
311.4649213357276
235.15529125491352
196.60890116120487
235.15529125491352
121.60169477646997
342.00905171840134
349.0490179527703
867.6006682028382
180.91777844508204
281.6353290756992
106.02697571385518
153.61958537076308
311.4759232565792
117.01653193492847
323.6983724908193
5.321291796629346
169.10573708262532
135.8905919415552
135.8905919415552
212.48450258280644
325.2246544588911
521.4389252894739
315.18982494667284
160.84058532023377
480.76207297407746
919.1566088274068
163.70484656631695
469.45069206511874
116.85847176988494
353.49264239726585
31.73619302990661
323.1156161138461
152.1902129540623
57.196811304208964
183.48921430772165
220.56147956749183
170.84679056008295
222.35287719138012
291.64173897148294
122.51948092773647
232.24304499758867
200.90767734216158
154.00283985117017
230.22507008679773
164.2128314670509
101.73860618062619
31.633087339677203
65.44432781719235
98.63075083297282
101.73860618062619
788.2560797459702
306.2075762154245
208.77798516555097
219.61751377926882
299.90137929089775
200.90767734216158
323.1156161138461
232.8617108695433
232.8617108695433
268.26464697836906
306.5175095763103
474.14196330134257
242.32904243045945
596.7483208869501
181.31018638818387
311.4759232565792
228.67011486367326
254.3743691838445
358.9799294833635
255.13351100864864
135.8905919415552
323.88330381542215
165.55675175311427
183.48921430772165
151.67177367878088
350.75359921111095
208.77798516555097
334.5464874426633
135.8905919415552
255.85252811559036
314.6982519804499
340.55284715685895
160.84058532023377
281.6353290756992
502.0030574014439
193.33041930175972
386.10654893253354
217.11966356286175
396.5284019744761
135.07269080253764
117.01653193492847
19.364629262536912
183.48921430772165
298.3658383763771
260.9717849710374
70.99337560878666
49.58356371169657
170.03084672664156
306.2798624440399
308.25984355566374
315.25964604270223
132.42337482633312
242.56527777635813
288.31850850475064
197.63483578894594
307.5996135098977
81.04644630689995
143.57928351699678
276.88437829451897
321.37843763791494
190.86550250727058
459.5910371540079
152.1902129540623
315.3000827408705
235.15529125491352
307.10265536212046
122.51948092773647
169.10573708262532
169.10573708262532
106.02697571385518
201.3054696652942
169.10573708262532
219.61751377926882
169.10573708262532
160.84058532023377
320.8875951717501
231.62828197640738
321.37843763791494
277.57694885646345
219.45714164535607
260.9717849710374
122.39937505093289
256.6118224762517
102.08263672796313
276.5955971906234
87.08026729831032
15.17718646077219
230.22507008679773
104.97711285306038
3.089604001751705
201.06137060960845
232.24304499758867
68.1908950456734
160.84058532023377
169.10573708262532
38.9086653217684
311.4759232565792
98.47957421520235
374.0215899672377
331.6690357653182
342.00905171840134
11.415114510045285
321.79394103239605
138.04118030315865
26.890448243033536
216.75427819674283
192.91962888096492
398.30954683109167
122.39937505093289
342.00905171840134
234.10943148427685
329.87395823378506
197.63483578894594
577.6352895824182
201.3054696652942
209.40049456703505
80.09901732472599
163.70484656631695
363.25118476424115
432.0393335294722
230.22507008679773
26.58561273616381
142.51990724619566
230.22507008679773
207.98230595892755
48.05489900954748
135.8905919415552
86.67300958074648
59.224637024590514
160.84058532023377
293.2967029862266
306.434635755492
183.48921430772165
323.88330381542215
232.6776817826231
33.265118289387026
10.621752862100639
137.48838646904855
550.2632389415377
52.30043006786261
333.12905959381845
160.84058532023377
196.60890116120487
161.46951321396892
279.251126885015
135.8905919415552
72.00153037246562
216.75427819674283
64.79173943229688
216.21544423701266
20.297352029076833
276.5955971906234
172.96412561821205
204.2100936394674
143.57928351699678
169.10573708262532
169.8795831861327
226.3816586443308
232.24304499758867
735.1445914137729
183.48921430772165
200.90767734216158
76.39414858146655
217.11966356286175
75.10800093046001
337.0758602058013
132.42337482633312
172.60365994666407
98.47957421520235
122.2597325967756
89.01344145037164
212.34372992020016
244.91667135459076
337.0758602058013
342.00905171840134
20.98859786722282
115.46725330116303
234.10943148427685
220.0004915711689
143.57928351699678
232.24304499758867
236.31733536199317
338.3533767020289
48.05489900954748
58.506380284562916
382.9275662417212
305.04408205992286
230.22507008679773
337.0758602058013
179.71397988841503
813.565416717922
596.7483208869501
166.1464815122472
144.34657300337818
42.33779380497647
20.98859786722282
196.60890116120487
279.251126885015
150.88788479285233
190.52331114684605
98.47957421520235
350.75359921111095
321.37843763791494
216.4368122598199
255.30424618726286
98.47957421520235
256.8030540935367
561.9160301274079
323.1156161138461
169.10573708262532
281.6353290756992
234.10943148427685
268.26464697836906
169.10573708262532
249.44711671844735
160.84058532023377
122.39937505093289
150.6799791306146
197.63483578894594
219.61751377926882
46.035744460158384
94.29839379223242
283.7830834831709
155.315095866525
84.36998046039758
281.4327843027368
36.572320222846834
37.61885157384205
181.31018638818387
105.97500457020297
131.38677880878998
149.98861544881467
182.47386006306306
135.1145772465563
144.71612241403366
133.5721756524796
70.63369979189225
347.46672461228894
227.66264183130392
51.489304237185365
85.23165826074025
150.6799791306146
216.75427819674283
171.1265974162193
385.1094711692843
209.1138767181936
32.723174523013626
58.506380284562916
284.04617836899126
174.23692796882946
149.75901483752745
633.0016096263389
230.22507008679773
169.10573708262532
268.26464697836906
219.61751377926882
169.9219231691751
181.31018638818387
241.8668256889775
43.293351863999
124.46777598069198
137.432937420798
115.51662501293013
68.1592599102882
363.25118476424115
440.96728992636633
82.78955741192082
70.70230034863079
788.2560797459702
66.50645808786126
183.48921430772165
489.4007164669055
227.2118666986959
160.84058532023377
235.15529125491352
201.3054696652942
230.22507008679773
169.8795831861327
527.8627621271941
30.835155826435948
290.73884882184194
201.3054696652942
174.63320973717194
98.47957421520235
302.1293114101045
107.38144381524357
94.02263844064557
196.60890116120487
350.75359921111095
16.63956460258521
919.1566088274068
191.11032484791352
52.032216793602686
122.39937505093289
24.138596873122655
231.07770981274254
117.1843748947511
188.3605206531376
245.41616873521056
123.32794307616527
144.34657300337818
219.0119636259322
216.75427819674283
208.77798516555097
323.1156161138461
290.73884882184194
205.7457108532811
207.43032755169727
66.50645808786126
144.57957497649335
216.75427819674283
335.1672689217566
251.7997622346987
5.740773782790673
183.48921430772165
127.53769671061362
194.69596168312057
306.2798624440399
235.54386804942152
646.5025229790157
197.63483578894594
235.15529125491352
235.15529125491352
122.39937505093289
183.48921430772165
169.10573708262532
169.10573708262532
244.91667135459076
65.08130084469857
187.81395976329756
144.57957497649335
338.1763888453599
230.22507008679773
201.3000245381857
242.60841893255835
201.3054696652942
28.19820398006049
197.63483578894594
315.25964604270223
216.75427819674283
156.294524942927
235.15529125491352
217.90646229964605
147.57791031671906
265.2358252077777
173.05310414929056
334.4339822486944
372.09593627592704
347.6686710249021
19.896997065181736
18.9024128451327
32.99650203815652
129.38749516946103
233.14264693279054
712.1299945262389
276.88437829451897
51.489304237185365
432.2656257411761
104.97711285306038
65.44432781719235
320.8875951717501
496.4237102208293
245.9102309242123
204.2100936394674
127.64147094157246
193.8369881694146
260.9717849710374
255.85252811559036
52.83149550032219
517.7770290290538
295.42681856323844
160.84058532023377
234.10943148427685
348.6648039852584
122.39937505093289
281.4327843027368
334.16649931150266
98.47957421520235
143.57928351699678
359.5319122983756
568.4409653849162
236.22426139469982
244.36975887826992
216.01429198171675
98.47957421520235
245.41616873521056
233.14264693279054
220.56147956749183
269.26969508276284
183.48921430772165
341.48238976217715
188.06604950962097
49.164768042813925
28.199701925042607
230.22507008679773
60.19658399335863
34.3385801324223
268.26464697836906
514.4872950285163
596.7483208869501
509.43463443270775
149.98861544881467
122.39937505093289
180.91777844508204
234.10943148427685
200.90767734216158
427.15188230999206
35.61775392965359
38.0886546781319
31.64395072375778
283.10319203650903
169.10573708262532
49.06369925013854
389.7803860271791
17.003789680614265
122.39937505093289
69.27897832066614
69.54181205004427
342.00905171840134
98.47957421520235
150.6799791306146
122.39937505093289
180.04064243451202
230.22507008679773
109.1797443553571
126.38258492114156
98.47957421520235
358.6377129096633
196.60890116120487
323.1156161138461
27.13565713678624
158.74369471130188
133.5721756524796
150.6799791306146
235.15529125491352
521.1064745203482
219.45714164535607
331.1168606854859
230.22507008679773
160.84058532023377
183.48921430772165
219.45714164535607
172.60768510507734
308.34985911160226
235.15529125491352
112.99702446769398
183.48921430772165
323.88330381542215
38.511538790826556
358.9799294833635


==> data/resp_time_data/Best_Policy_Resp_Times_3.csv <==
time
354.270141265279
105.29767923353016
1258.8240299934068
2168.53731058
1634.3279611
329.9090937187733
516.165547914587
186.5855628862578
584.7343069336664
2442.20301792
650.810523382627
232.20277118783238
183.48921430772165
1057.7659399749923
566.8744621213807
548.4635013485464
359.5319122983756
1067.8428789210845
686.4529514420435
1551.90722066
840.6460294056902
448.26536947989166
365.1080040547842
919.9898994613205
59.224637024590514
503.7235877425183
738.3619077515615
434.4414395011218
696.987413888578
98.47957421520235
739.9779827070768
384.7562587167194
459.56394010172414
1021.3697319145464
539.2964327605974
522.8711929658267
313.79384201201873
75.30135568091148
452.705121783157
89.70135800299691
478.33937247014234
1005.1492589803108
351.4321428668321
769.9732709857429
1291.3596462816904
1096.8431025146442
310.812224985905
776.6655962344282
673.9329241503623
650.810523382627
504.61911147906295
1131.645240433006
97.23009147131977
382.6638441286638
19.67622379479876
683.2664054375014
2998.80036155
789.0966283771585
964.5367278995097
682.3473889364426
1346.5659488405097
1046.205951465051
19.853571010116504
890.8642473883573
98.47957421520235
585.6886224845258
106.11751140548758
230.22507008679773
230.22507008679773
286.6851651586847
682.4522592002999
779.9862727509491
329.9090937187733
658.4562903817284
151.1141958650389
106.02697571385518
1080.5541754196977
1479.4872666066085
475.765481268
326.1054912285662
602.4052526284901
1129.9639522015502
571.7269061109861
21.18957089475009
660.4960515448115
535.1683263316366
2.705360129901698
403.23629900321464
170.14198074775453
213.89684278222094
334.8903225379815
792.32726090307
660.4960515448115
719.7326671460153
577.9116371176993
507.63516062156253
655.1990155920734
351.4321428668321
223.18741112117263
1309.6166394458664
1884.539103789056
106.15058184480807
1405.4532117160481
507.63516062156253
1992.5225147553924
1446.11778944
747.0531816799535
213.89684278222094
359.64019981735413
507.63516062156253
1209.937187077158
728.2082777200787
310.812224985905
546.998960226983
773.458607361
555.2440285756081
1212.9678217393612
567.9556368367479
507.2958018339861
448.26536947989166
268.26464697836906
230.22507008679773
151.26344811738872
356.36761113073595
811.7897493372013
1078.8513838077647
916.3395011841235
196.60890116120487
230.22507008679773
882.9584471182486
607.0928995404038
136.86427043017122
783.7912859694493
317.615398634605
568.6042774269997
1024.1409341812796
891.43714222642
503.7235877425183
394.1255770351133
289.74126189558484
41.12958163797525
1169.4135732649788
853.4189997856379
509.6427035864277
822.5562691376655
276.17541663944826
827.0338520070911
448.5822266079552
196.60890116120487
748.4579586268648
523.899204676545
523.899204676545
629.86250473228
510.8047421298874
438.0032032682693
937.6127479994396
388.87938828662067
347.46672461228894
2.705360129901698
321.62569886082156
704.8001056353326
385.5487036894527
196.60890116120487
537.9677347539135
954.4560666972822
509.02791659852676
268.26464697836906
503.7235877425183
315.18982494667284
407.37160247129685
620.1258045868186
1497.6093047538907
394.1255770351133
477.31055301962726
784.9974073112218
940.9876427502123
738.1429714601065
736.4943527074751
925.0678397119647
396.47625864538514
379.8015425150309
635.2360042911766
254.04024614335643
812.4152011283098
310.7309819535672
230.68842792895296
448.26536947989166
392.0520770382239
132.05873174611466
31.633087339677203
230.22507008679773
496.13540187414793
288.55763083600493
503.75141307457955
1602.198353994793
937.6127479994396
871.174141682338
769.5719383033027
972.8732712274871
298.73979876092693
1548.43650469
538.2432809911589
363.33093208486997
170.14198074775453
756.270553917126
338.3533767020289
2090.08284832
1593.84412681
1517.15398498
971.0721542002851
1418.1513102764059
546.7986889284545
1039.5964544393066
613.4883296468639
516.165547914587
503.50291217523755
478.7217356314195
534.9857240144779
347.46672461228894
196.60890116120487
98.47957421520235
919.9898994613205
106.02697571385518
554.5365734165961
1030.2830213728373
1124.0761288462372
808.9969325285197
1695.5136227739922
788.2054802227674
675.550071584871
937.6127479994396
585.249825399295
904.5774121401997
452.6256766418397
813.1745285148736
1095.4649606292573
1713.3260105472268
3272.12707263
193.88631287740208
448.26536947989166
232.7842561827481
1256.826342038602
381.372324209217
507.63516062156253
1078.8293515715252
503.7235877425183
230.22507008679773
423.6425913657768
523.899204676545
441.6399770692836
478.33937247014234
647.2437469103805
659.7420689668849
148.66037062265713
1061.4249062988251
623.8506213339734
1411.8445606667058
2118.5740889682247
317.9611565900604
849.0412612240333
522.8711929658267
452.37961846191683
1059.2353374942168
1041.8846883958483
417.0065137306313
2131.436986151426
570.5660508750302
1759.0497335
883.6171234315873
682.7522762282214
310.812224985905
232.20277118783238
1348.7505093121965
665.0563971739888
683.2648887639067
27.372326964288558
715.383468463482
1478.2018340555271
1132.9717494880636
278.938671610182
30.413742089492445
69.06944196992173
864.0019481511553
1281.91401347
348.37832515972354
46.497080515309676
321.9133336559467
1522.7215043743881
672.52773526128
196.60890116120487
492.979095326767
106.02697571385518
1250.20930001018
98.47957421520235
1151.2291844664064
1856.5685327123667
230.22507008679773
1320.1491459804377
106.02697571385518
288.55763083600493
1440.0105283812454
5612.14345439
2529.03163445
1832.8895627192765
3764.58271654
2050.0709647
715.383468463482
974.8901998070866
169.4813349925591
310.812224985905
689.677959727
437.0897468410949
523.899204676545
2064.79814438
1503.04705472
4633.20722779
5859.20796505
5611.40056242
5473.40222525
284.04617836899126
1064.9757783087696
939.0473233582346
288.55763083600493
967.8264478637436
394.1255770351133
391.9038134994296
351.4321428668321
692.1405652993617
1214.1674558302448
475.93073015861773
268.64154745181366
991.1355000307842
682.4522592002999
1610.22958575
2460.13539508
889.2749407610781
196.60890116120487
896.1307950354662
230.22507008679773
622.3610451899125
1877.11088381
1689.85988634
1363.16406364
3659.53567988
1400.76394734
726.381576503798
2946.85624638
1014.5182024383157
446.609412122771
183.48921430772165
297.1996593712403
236.50538405738834
535.0901908190397
269.83137630767465
31.633087339677203
313.79384201201873
361.38056436103477
288.55763083600493
895.4248498242936
383.7351860514904
449.2329057660796
651.2426897096826
124.46916187871871
656.5230492638182
555.2263046196038
1362.820388059366
361.38056436103477
369.2666174961325
264.954755402574
362.7836563825656
784.9974073112218
106.02697571385518
183.48921430772165
448.26536947989166
675.5792156413547
939.0312839914715
933.1778617762011
97.66445785756557
886.2060296208845
1435.13863832
783.1799297572953
1029.320141434823
1497.6186416051864
672.1574847388846
363.38824599280343
650.810523382627
1537.32250853
936.6483093164342
919.9898994613205
954.8978435552872
795.0842819080456
236.50538405738834
315.18982494667284
268.26464697836906
196.60890116120487
538.7070501447645
746.0847536999268
167.11342958095616
1369.9066219582066
1375.0720945706062
106.02697571385518
983.6179661006109
906.0508199422478
554.4572147260336
241.8668256889775
645.4408430301941
748.9338618365676
686.4529514420435
527.2546430425315
448.26536947989166
638.0730719803387
183.48921430772165
460.7200801992447
321.62569886082156
101.38705906534413
1104.5717384293098
213.89684278222094
771.9539650935677
1493.0477303562918
98.47957421520235
605.2605899063203
98.47957421520235
807.0922711986001
302.83051318627355
394.1255770351133
761.71289486154
153.54208825805543
660.4960515448115
265.38310242766573
516.165547914587
555.0718170784666
448.26536947989166
319.19313682642905
503.7235877425183
777.8339602217897
769.9732709857429
1549.79675034
2071.5894359
750.8087878865663
765.2523823975359
1395.3567482463259
629.86250473228
500.14239531366616
1094.1450948918884
1124.06602488
468.705952647
1089.65711059
904.205773994
1809.664784
962.909079760349
475.93073015861773
315.2914454749663
174.66247771331163
611.3932973982427
241.8668256889775
268.756325220983
377.8578295735655
665.421985489841
392.0520770382239
709.0430066851078
171.2047773551847
883.6171234315873
1172.6296944293156
329.9090937187733
390.1412645234812
310.812224985905
225.41138510185314
95.47960221297413
586.3932907120729
546.4591977524087
112.0473420694289
372.83283934929597
1092.4182702691708
1381.4774591659932
1514.5084106770043
3584.7265374
1823.88909279
1558.980516283667
232.20951440494662
686.4529514420435
235.0621638754768
372.391880638501
509.02791659852676
1181.0114010855616
416.99806800377263
288.55763083600493
774.1854619964505
241.8668256889775
201.3000245381857
392.0520770382239
1202.426622987587
585.249825399295
256.5310218416899
532.8103368923852
106.02697571385518
106.02697571385518
241.8668256889775
684.9553101667684
662.9273243973868
288.55763083600493
522.8711929658267
554.2453092665663
682.3473889364426
277.6357057795572
352.60247012785373
308.4058832865512
589.5313837241498
563.5641308026883
867.0249706248585
1253.9332358573156
500.3045329115624
660.4960515448115
1308.03908432
169.8795831861327
807.0922711986001
571.2526593507719
362.7836563825656
130.62412199875567
919.9898994613205
362.7836563825656
841.1133312095963
556.1854572344491
747.0531816799535
691.2407430015932
1319.7757331448092
287.4473104083155
564.8218974226019
492.1293916733147
661.8909186263317
1502.5867071032617
668.0226583090946
631.843542527
838.6884749589551
507.63516062156253
54.734411699178224
128.35023395380492
478.3890469708806
541.9926505857709
1160.3717321779766
510.0154065549483
184.67505764048724
1044.5828229226493
129.02619223974716
448.26536947989166
129.02619223974716
43.13121647389137
515.8296989795804
527.7556581567424
209.62708799740562
973.7481606401725
507.2958018339861
910.0411288955326
660.4960515448115
391.9038134994296
898.7384420938607
438.34062141386295
1587.9782338267673
2008.184898567648
683.2648887639067
236.50538405738834
920.369494325216
661.8909186263317
808.9969325285197
789.6160972256138
1357.4982354337824
729.3706477855155
264.1870334926552
475.9826432832724
213.89684278222094
257.2419334335807
1688.2462821514487
125.3501429076684
183.48921430772165
1020.5365425144962
895.4248498242936
571.2526593507719
1092.8836760788213
635.8434101911685
448.5822266079552
758.1513949214058
379.0699063469936
861.3923198174135
362.7836563825656
468.8209237300077
600.1791746771324
284.04617836899126
1393.7666747695325
1070.1200562169251
213.89684278222094
577.9116371176993
722.7393450413539
1380.7784001167556
953.747990964
230.22507008679773
1192.4323008511249
314.19393162724606
220.61580036148527
450.2317758211906
331.1056978971173
629.86250473228
1341.1432061440016
1128.9148546868166
681.3789935100652
513.0830599904776
680.0597890152915
783.7912859694493
763.2484161002401
603.2342024654508
288.55763083600493
1005.1492589803108
861.3923198174135
128.35023395380492
313.79384201201873
686.4529514420435
939.0473233582346
545.1463786504485
480.3869493298727
319.49520616829926
306.68262525106616
174.63320973717194
866.7093952332909
822.0987972274726
1094.1450948918884
1574.3412205403429
1154.027274244446
342.1962645753743
106.02697571385518
1096.3362190129974
1090.94697452
175.3631136673104
1459.645906017128
675.5284179676433
316.1873195565466
467.717578350011
448.26536947989166
682.3473889364426
234.63743618885334
313.79384201201873
910.0411288955326
2844.84791215
3930.35399922
4462.67099285
4698.89329811
6858.33313263
4658.03179653
6860.11337738
5592.8732064
6364.90230427
6776.58064221
6895.71231542
4588.53946417
230.22507008679773
351.4321428668321
305.07831573915865
683.4398738382632
886.371244993759
2114.31362713
3481.59385265
3371.0780817
520.4973518590784
1063.4599380386262
731.2190098173606
175.37866991349847
1060.2994135919505
378.345834553746
392.0520770382239
580.2309228853265
98.47957421520235
1181.0114010855616
1254.5968581140985
914.502225031
704.8239390481773
1711.27782272
1308.79926221
810.1766975460704
1268.14444093
3117.05711607
721.612766786
997.422355422
2462.43766631
883.787779419
412.71317078478677
1144.177455475623
39.96325691368679
177.05126429138036
665.0563971739888
140.86111348958082
679.6596893339433
655.387696179803
1164.6683223588084
1432.89678948
1287.91289319
325.19025320934867
333.7512605097298
680.201022783526
241.8668256889775
2.705360129901698
250.64982956064014
362.7836563825656
784.8627996244325
381.8183707730182
213.89684278222094
720.0461404048449
1084.74596692957
1417.029974980366
1084.74596692957
1360.3874611540334
1679.0364473
1189.25883122
834.6966055252449
559.5522065065381
1152.564873400461
1365.9899612361178
712.1968444415628
432.0910972883649
372.229442396044
703.962320368542
205.73250653078819
132.42337482633312
317.9611565900604
585.249825399295
825.9576445005133
753.1870213622583
497.4758954543822
448.26536947989166
132.42337482633312
575.0123173727991
214.00750786472315
635.2360042911766
48.603286011385954
687.534512605479
329.9090937187733
235.08674495802768
201.3000245381857
761.838626207
732.9335846993374
1467.7175677617502
1169.9786745447957
1847.6501208296104
1711.141721659634
606.3541282024352
294.4481734433386
516.165547914587
333.7904306765886
1123.5232837941178
535.1683263316366
1041.6117645339511
594.2845267167656
772.6721473979153
351.4321428668321
1178.0082950003261
756.1789605023818
585.249825399295
448.26536947989166
291.89200917528
453.4591443700781
38.98193725151913
213.89684278222094
507.63516062156253
106.02697571385518
910.0411288955326
731.6298362160414
677.3991617599789
536.659713911695
507.63516062156253
546.7986889284545
518.9912018884589
711.36433167655
478.33937247014234
682.3473889364426
74.81587846609156
98.47957421520235
1513.0567275091626
308.25984355566374
836.271806700173
402.46309833056097
230.22507008679773
402.46309833056097
522.8711929658267
310.812224985905
1690.4803670633623
916.3395011841235
50.233437843016276
1191.739169820275
1326.579683794708
2467.75541022
2114.47217014
1974.76816111
910.2338444719651
1165.84475905
1188.57329781
2072.26096663
445.73071332061306
181.2865127172442
319.1720250995832
682.3473889364426
386.10654893253354
629.86250473228
326.1054912285662
1713.3260105472268
2690.41943331
2555.2914157
1925.52780781
336.6252163019682
453.68347798194566
152.0688231312699
98.47957421520235
2357.22986462
3656.04696778
4728.42535411
3514.62405518
3972.6488082
4821.7761335
5656.1799904
5183.65099463
6716.06157147
8214.14490102
7883.34759108
6656.50594727
8051.52464631
9619.15741494
7017.71108748
7373.32588989
8807.84543712
9045.10110544
9479.802768
9753.44890054
8646.66647225
8856.61301193
9205.4394008
10667.5889034
8561.78105869
8007.6939918
7636.5784583
7283.35864557
5936.38796552
686.4529514420435
284.04617836899126
274.2753167187444
598.2394694839429
886.8883965605337
840.6460294056902
516.165547914587
305.48999589909744
448.5822266079552
434.89755730842796
448.5822266079552
895.4248498242936
592.9973576131097
1805.08791925
2175.10214548
3262.57265672
3180.05227584
3617.53250465
3049.89725809
1450.17742252
1338.45535204
579.8500306286671
1128.9148546868166
623.657997690354
196.60890116120487
522.8711929658267
143.8730359345823
63.17960260257719
248.97943368277535
939.0473233582346
686.4529514420435
448.26536947989166
106.02697571385518
516.165547914587
448.26536947989166
1066.076136857527
197.35569121254008
1944.6450279709277
496.02517438345023
441.14987215070425
460.098936331593
738.1429714601065
672.9094653605166
683.2648887639067
1309.6166394458664
382.6638441286638
446.609412122771
622.5278170552534
793.3012672408884
670.8235413450187
860.9904517640168
950.8037262286687
196.60890116120487
310.812224985905
455.372581115155
822.2112125269635
937.659395305401
1095.6979155088507
465.2731918125249
703.9284328685685
106.02697571385518
1289.1667611716023
660.4960515448115
1084.8655201175698
577.928890742748
5.321291796629346
392.0520770382239
329.9090937187733
128.51329246807705
212.48450258280644
1129.9606172868905
664.8798935715955
1485.46168324751
213.89684278222094
481.343796831
1072.2784887704515
541.9822863989102
1190.9329079012891
677.6635678673601
1490.9454825854568
998.2861552720001
661.8909186263317
996.1468163756821
474.48383376122297
183.48921430772165
437.55903194440367
732.3403048374809
331.62762509646507
1188.0426552100053
321.62569886082156
907.6999030846814
585.249825399295
275.29329339720584
230.22507008679773
226.97792813598497
404.7229461145591
720.831615988446
1459.4504089363445
127.73064417450394
105.27698931003715
1154.9011852983688
352.85918815006266
789.3716130650223
569.8827629415887
1055.39188736
585.249825399295
375.46631718840007
232.8617108695433
232.8617108695433
268.26464697836906
1014.1672250873181
1140.4721659110996
2208.67437402
734.1042087303067
523.899204676545
705.9459756099914
798.7725063011701
603.1887279567702
484.9794891857919
632.4845153038618
1947.41881105
447.83773080028305
242.89569754899094
183.48921430772165
347.46672461228894
834.2306680597462
1691.91807797
1279.1849883
2142.38866486
1901.4752856
3172.21733343
5393.46217652
3620.19759966
1315.02299209
3055.66773481
2515.84453392
3579.22530755
5045.8915685
5944.0949247
2503.64006086
501.753145527172
19.364629262536912
183.48921430772165
417.872105065433
1089.8060978637607
653.800744813
2356.73786577
2295.94392862
332.62914301471704
1405.4532117160481
731.0524599084248
690.5904073770917
986.3817608265404
288.31850850475064
983.6179661006109
524.3917618335674
729.6311354440385
394.1255770351133
838.6884749589551
1362.399697097101
756.9647153213344
683.2648887639067
370.47973736818517
332.71600438216154
310.812224985905
857.6947907134826
321.62569886082156
392.0520770382239
392.0520770382239
106.02697571385518
593.9529305895785
392.0520770382239
569.8827629415887
392.0520770382239
823.4581946387693
2537.4211826
682.4522592002999
772.6721473979153
629.86250473228
219.45714164535607
683.2648887639067
448.26536947989166
743.3305711732412
1909.02019279
917.6687737500478
361.38056436103477
170.14198074775453
230.22507008679773
115.26268517130585
1264.4143285593107
3021.71649228
2804.34122291
3203.11238935
3301.990476
2360.3101468
625.657475636
584.9729917320573
98.47957421520235
822.7890078810977
1295.6758296504918
1032.80381297
1165.2862643633705
492.1488292057666
138.04118030315865
372.83283934929597
656.1582436798047
493.915509503402
587.4764317757158
448.26536947989166
546.4591977524087
241.8668256889775
901.2084211398268
351.4321428668321
577.6352895824182
288.55763083600493
209.40049456703505
516.7965478925042
554.0855936476637
825.4486601190133
1083.4312337328133
230.22507008679773
26.58561273616381
791.6403363675479
230.22507008679773
478.7217356314195
791.658736654199
545.631394202
1105.47095612
665.0563971739888
605.637022025
59.224637024590514
379.8015425150309
183.48921430772165
447.83773080028305
679.0390579945574
210.35625458980508
667.0083569566234
966.1901460169237
1777.8197551188741
924.704675835
2839.72553934
213.89684278222094
904.4423137012872
527.7556581567424
591.9951332177968
329.9090937187733
747.9426416333447
647.4647796824622
64.79173943229688
789.4986162859844
629.86250473228
917.6687737500478
172.96412561821205
416.8028491220838
394.1255770351133
294.2405678914964
169.8795831861327
577.9116371176993
1065.894273834669
735.1445914137729
1460.0955445020538
1056.32883738
170.14198074775453
382.6638441286638
530.5807686031186
629.3927251627799
132.42337482633312
544.44803749786
725.4271607384923
438.0032032682693
468.87624067441453
783.9359497817463
1024.1409341812796
608.5591674231305
759.7140226487846
226.40240684867445
474.7635698871226
241.8668256889775
220.0004915711689
394.1255770351133
319.49520616829926
388.87938828662067
338.3533767020289
170.14198074775453
170.14198074775453
1977.8037597512166
541.9926505857709
230.22507008679773
731.0524599084248
570.2067692596444
1110.6907166353224
1323.229411182944
365.7166324921097
381.8183707730182
502.57992224234454
892.3728886337897
616.0357464282536
522.8711929658267
732.9198548550256
285.6756980967971
98.47957421520235
546.7986889284545
840.6460294056902
294.8266618265095
376.4879941697239
98.47957421520235
256.8030540935367
1824.26265552
349.8281061244966
2226.65296049
703.9284328685685
1187.8819483757795
268.26464697836906
392.0520770382239
518.7916381354102
213.89684278222094
448.26536947989166
392.50401578596063
1654.4807075390868
539.797716392416
604.1547110598138
1063.2644865270424
1736.2161959118666
611.3932973982427
741.796694307
808.329193714
617.929625972001
516.165547914587
1181.0114010855616
373.9124449149475
778.6728143792371
149.98861544881467
434.518810781185
135.1145772465563
169.27827764095696
718.9942724474688
361.38056436103477
934.2230695252354
280.0701597778447
51.489304237185365
484.4163291163699
380.87622972553675
895.4248498242936
516.5582720942261
1195.2324569018667
774.2015726314868
757.6773499499448
170.14198074775453
849.7544138727005
459.959938494436
465.4663899878708
1089.955902409472
2149.15767414
2549.14855833
2937.92651809
1238.44526538
2736.88623555
3047.61556271
1094.12895839
767.0530730187767
573.5155796274696
125.20952579446019
461.3712709371914
958.1878469867582
488.50641312510277
1225.937338577086
1070.5624137494772
70.70230034863079
2163.78120955
926.554037106522
183.48921430772165
1379.9957910630205
227.2118666986959
213.89684278222094
310.812224985905
288.55763083600493
230.22507008679773
169.8795831861327
2142.6131500718125
566.7916679867277
667.6628060266772
288.55763083600493
174.63320973717194
98.47957421520235
342.1962645753743
547.3884501547241
170.14198074775453
196.60890116120487
716.5421950181997
16.63956460258521
1072.2784887704515
191.11032484791352
1154.087006072623
1211.892213091756
979.6037728777551
3703.56566947
1763.77335842
1305.09795445
1106.23627854
1592.70807594
2410.55642993
967.3372153149102
682.3473889364426
721.3652927087267
603.4938781155782
590.7013411800256
858.0516119559613
1078.3269400978681
586.1565668196695
372.8856047744327
612.7594872812966
996.4586135398793
913.9782041417639
554.3438221701232
183.48921430772165
437.77749670076366
194.69596168312057
1283.6575114426955
495.47291848126855
1586.3367180310456
1011.5455436278994
310.812224985905
310.812224985905
1059.2353374942168
183.48921430772165
392.0520770382239
392.0520770382239
686.4529514420435
1100.297158936266
391.18457382996047
655.1990155920734
586.3161340749324
230.22507008679773
201.3000245381857
388.87938828662067
288.55763083600493
28.19820398006049
1193.8829658088691
731.0524599084248
591.4879359861939
156.294524942927
310.812224985905
217.90646229964605
1152.564873400461
1232.9035131642095
454.01148996693405
1063.2644865270424
705.4868969405032
475.7098493903244
282.84454092192505
170.14198074775453
619.1318515847796
176.19368493761442
718.3056105486306
936.6483093164342
769.9732709857429
51.489304237185365
466.5986713394146
156.20309319625562
853.4189997856379
327.01632668404784
777.5581528062907
422.3798063025139
857.7495830877278
723.1373508030304
492.979095326767
1089.8060978637607
255.85252811559036
955.9298557834069
731.7096261566694
551.7241136785215
1304.315414855029
2185.15355551
996.6967836004847
1084.74596692957
631.1304669997121
485.60208470161064
98.47957421520235
819.5569438194507
359.5319122983756
1478.2018340555271
268.64154745181366
814.1210831910321
1465.092643422357
738.9671676500246
297.1996593712403
718.3963489164632
437.55903194440367
416.2616527294758
183.48921430772165
1169.4135732649788
188.06604950962097
566.7916679867277
629.86250473228
230.22507008679773
498.45914822754264
372.83283934929597
268.26464697836906
1325.261343420948
1323.229411182944
1907.42322115
3349.79180233
604.3834253669191
465.2731918125249
1034.681995850534
585.249825399295
495.9169493026039
829.4044027039768
516.165547914587
1783.9535864878806
548.9384716530468
392.0520770382239
170.14198074775453
611.8206404189021
503.7235877425183
448.26536947989166
187.78680066668176
640.8832672373278
583.1525512905216
98.47957421520235
586.1901436312017
448.26536947989166
755.4792999533731
230.22507008679773
864.6781433054202
807.0922711986001
1028.9061196292346
2159.29931174433
196.60890116120487
369.5142853914548
459.34361978891997
158.74369471130188
559.5522065065381
375.8680735935312
310.812224985905
952.5472397850048
219.45714164535607
1415.03036894471
1970.96182834
2609.80408333
2556.99482934
908.5162829386832
172.60768510507734
843.2514976912579
310.812224985905
576.222445883813
183.48921430772165
447.83773080028305
516.165547914587
896.8899113730783


==> data/resp_time_data/Best_Policy_Resp_Times_6.csv <==
time
354.270141265279
105.29767923353016
884.7557762843514
151.67177367878088
181.31018638818387
329.9090937187733
355.1831177055299
186.5855628862578
20.47427323789533
329.630828645887
358.9799294833635
232.20277118783238
183.48921430772165
133.5721756524796
554.3438221701232
469.05187711954784
359.5319122983756
392.0520770382239
686.4529514420435
936.6483093164342
594.0262031285682
267.43715726007304
365.1080040547842
617.4247860440383
59.224637024590514
503.7235877425183
355.1831177055299
511.17108150359513
617.4247860440383
98.47957421520235
739.9779827070768
384.7562587167194
376.3318160723244
901.6635952946992
1242.3495906743517
522.8711929658267
313.79384201201873
75.30135568091148
442.83412366258875
89.70135800299691
478.33937247014234
457.1302143085526
351.4321428668321
592.7996093983318
361.38056436103477
412.04168187462926
235.15529125491352
469.05187711954784
366.87659306157656
650.810523382627
504.61911147906295
185.40581206235802
97.23009147131977
382.6638441286638
19.67622379479876
3.418654575609059
209.40049456703505
339.28527752208515
302.92497329955523
469.05187711954784
923.9625415751334
407.8483829308088
19.853571010116504
347.38978220453
98.47957421520235
14.762399598746454
106.11751140548758
230.22507008679773
306.3616103918255
286.6851651586847
682.4522592002999
362.85849660464396
329.9090937187733
658.4562903817284
151.1141958650389
106.02697571385518
160.84058532023377
362.10310336996776
823.9528732923783
326.1054912285662
108.44718127048455
190.92586610867724
530.7117863265936
21.18957089475009
366.87659306157656
288.5485000545148
2.705360129901698
448.5822266079552
170.14198074775453
160.84058532023377
334.8903225379815
792.32726090307
366.87659306157656
448.26536947989166
226.3816586443308
507.63516062156253
654.5884805478216
351.4321428668321
223.18741112117263
1062.9968131687444
1020.6934546673532
106.15058184480807
1096.3205354318206
507.63516062156253
1408.1264771141643
785.0380996533385
342.00905171840134
160.84058532023377
359.64019981735413
507.63516062156253
759.3962656290406
208.77798516555097
235.15529125491352
546.998960226983
196.60890116120487
555.2440285756081
1212.9678217393612
536.9049832972839
507.2958018339861
267.43715726007304
268.26464697836906
230.22507008679773
151.26344811738872
356.36761113073595
535.1812967870059
883.3244515856538
789.3716130650223
196.60890116120487
230.22507008679773
305.334972885882
133.5721756524796
136.86427043017122
576.2234134239008
317.615398634605
568.6042774269997
777.5211079041578
478.3890469708806
538.4426992203138
143.57928351699678
289.74126189558484
41.12958163797525
1150.962868217826
65.44432781719235
509.6427035864277
469.05187711954784
276.17541663944826
594.9930964820829
448.5822266079552
196.60890116120487
384.2997212745224
181.31018638818387
181.31018638818387
384.2997212745224
510.8047421298874
465.3011965525889
290.73884882184194
388.87938828662067
151.67177367878088
2.705360129901698
321.62569886082156
488.11017447340157
385.5487036894527
196.60890116120487
355.1831177055299
459.959938494436
283.1476058687715
268.26464697836906
503.7235877425183
315.18982494667284
407.37160247129685
620.1258045868186
27.588345208804903
143.57928351699678
477.31055301962726
785.0380996533385
277.4563072324285
98.47957421520235
578.7675884592242
19.853571010116504
186.4296985686595
379.8015425150309
635.2360042911766
385.2060215972711
585.4110455306018
310.7309819535672
230.68842792895296
267.43715726007304
392.0520770382239
132.05873174611466
31.633087339677203
230.22507008679773
492.5302174555408
288.55763083600493
503.75141307457955
1602.198353994793
290.73884882184194
204.37094334806827
143.57928351699678
599.8968367083195
298.73979876092693
679.2691520796486
279.95864419242963
363.33093208486997
170.14198074775453
286.7984248584777
338.3533767020289
1070.5624137494772
2155.3731588322
466.518661164848
850.4297126812924
1307.9099514059712
546.7986889284545
149.09498542583762
617.4247860440383
516.165547914587
503.50291217523755
207.98230595892755
404.3081491299801
151.67177367878088
196.60890116120487
98.47957421520235
617.4247860440383
106.02697571385518
554.5365734165961
1030.2830213728373
1124.0761288462372
408.4420212338399
348.4986068800182
329.9090937187733
405.76978268620377
290.73884882184194
464.5065050031409
904.5774121401997
452.6256766418397
134.93737874321928
132.42337482633312
369.5142853914548
475.7098493903244
193.88631287740208
267.43715726007304
232.7842561827481
118.88899860511893
381.372324209217
507.63516062156253
843.1862715866384
503.7235877425183
230.22507008679773
423.6425913657768
181.31018638818387
441.6399770692836
478.33937247014234
617.4247860440383
604.4961598792894
148.66037062265713
746.6100429541331
623.8506213339734
574.1646327418891
268.64154745181366
317.9611565900604
550.7132828042601
522.8711929658267
452.37961846191683
267.43715726007304
689.7169993531804
267.43715726007304
822.6542066662599
400.40116927286715
232.78748524876417
586.7085947319665
437.1338218190373
235.15529125491352
232.20277118783238
1150.962868217826
501.3009335701373
683.2648887639067
207.43032755169727
715.383468463482
1027.66091260741
628.389182855965
278.938671610182
106.02697571385518
69.06944196992173
620.8180517139587
498.98041711246964
181.31018638818387
46.497080515309676
321.9133336559467
170.14198074775453
133.5721756524796
196.60890116120487
614.0988155927371
106.02697571385518
358.9799294833635
98.47957421520235
566.7916679867277
900.8183489829465
230.22507008679773
71.77810342618994
106.02697571385518
288.55763083600493
151.67177367878088
19.896997065181736
657.2639345535931
568.6042774269997
904.6093581892842
587.0191344717601
715.383468463482
228.73704444323934
143.57928351699678
310.812224985905
684.4083338274542
437.0897468410949
181.31018638818387
516.165547914587
992.0730526364054
209.40049456703505
773.1125889865465
381.372324209217
395.2043945444281
284.04617836899126
592.3699663098752
939.0473233582346
288.55763083600493
632.2054468264139
143.57928351699678
391.9038134994296
351.4321428668321
286.7984248584777
770.2392605313507
221.3131352901568
268.64154745181366
619.2328186725198
682.4522592002999
420.19286731679614
883.3781925819532
358.1928737799656
196.60890116120487
828.3313692812446
306.3616103918255
208.77798516555097
596.8722556850161
1186.5789500383892
523.3534447086209
98.47957421520235
161.33720644915775
106.02697571385518
1098.4878312376559
226.6271214680328
440.4012186485648
183.48921430772165
297.1996593712403
236.50538405738834
507.6530201113589
269.83137630767465
31.633087339677203
313.79384201201873
53.50729143299636
288.55763083600493
469.05187711954784
383.7351860514904
442.29777441655256
589.3375992031799
124.46916187871871
351.8959350541694
342.00905171840134
232.20277118783238
4.862890721143937
369.2666174961325
264.954755402574
305.334972885882
785.0380996533385
106.02697571385518
183.48921430772165
267.43715726007304
266.8108837818611
540.0820093393802
933.1778617762011
580.6691597057503
133.5721756524796
230.22507008679773
508.17971652439496
653.4216615362141
940.0789092393825
619.2328186725198
363.38824599280343
650.810523382627
1177.3072461423571
811.4643342924132
617.4247860440383
280.0701597778447
397.2465457753412
236.50538405738834
315.18982494667284
268.26464697836906
196.60890116120487
267.43715726007304
98.47957421520235
167.11342958095616
596.7483208869501
271.8016557080884
106.02697571385518
443.3205788246862
111.45712374375843
288.55763083600493
234.10943148427685
402.69297348452545
399.21602464164135
686.4529514420435
527.2546430425315
267.43715726007304
103.68211791708542
183.48921430772165
460.7200801992447
321.62569886082156
101.38705906534413
823.7441160060496
160.84058532023377
98.47957421520235
228.92432802169398
98.47957421520235
605.2605899063203
98.47957421520235
707.5920535144764
396.60198870849337
394.1255770351133
342.00905171840134
153.54208825805543
366.87659306157656
265.38310242766573
355.1831177055299
555.0718170784666
267.43715726007304
319.19313682642905
503.7235877425183
777.8339602217897
523.3534447086209
448.26536947989166
864.2146407233488
536.659713911695
168.3348692943886
221.3131352901568
384.2997212745224
686.4529514420435
394.1255770351133
432.58272687134314
305.334972885882
170.14198074775453
640.7994945710979
974.8485770327679
361.92118999151495
221.3131352901568
315.2914454749663
174.66247771331163
310.796474223767
241.8668256889775
268.756325220983
377.8578295735655
355.1831177055299
392.0520770382239
355.1831177055299
171.2047773551847
785.0380996533385
619.2328186725198
329.9090937187733
390.1412645234812
235.15529125491352
225.41138510185314
95.47960221297413
375.3618836858033
342.00905171840134
112.0473420694289
372.83283934929597
362.10310336996776
901.1149176033424
412.29193369542264
170.14198074775453
1131.037748876398
568.6042774269997
728.4797931033116
686.4529514420435
235.0621638754768
372.391880638501
509.02791659852676
181.31018638818387
416.99806800377263
288.55763083600493
356.43383505326943
234.10943148427685
201.3000245381857
385.2060215972711
945.1114902630765
456.15743045950893
256.5310218416899
269.1877881623955
106.02697571385518
106.02697571385518
234.10943148427685
575.4613043240859
437.1338218190373
288.55763083600493
522.8711929658267
454.80788503634045
532.1438931391447
277.6357057795572
352.60247012785373
308.4058832865512
526.633517716561
499.4018737774271
234.10943148427685
235.7290471588101
288.5485000545148
660.4960515448115
585.4110455306018
169.8795831861327
707.5920535144764
571.2526593507719
362.7836563825656
130.62412199875567
617.4247860440383
362.7836563825656
72.30785248290509
556.1854572344491
342.00905171840134
580.0762633289186
255.85252811559036
1150.962868217826
230.22507008679773
492.1293916733147
661.8909186263317
680.7151786295831
668.0226583090946
709.5900747483832
523.3534447086209
507.63516062156253
54.734411699178224
128.35023395380492
478.3890469708806
507.6530201113589
19.853571010116504
235.15529125491352
184.67505764048724
1044.5828229226493
129.02619223974716
267.43715726007304
129.02619223974716
43.13121647389137
432.7178697729424
527.7556581567424
209.62708799740562
829.9030620585777
507.2958018339861
133.5721756524796
366.87659306157656
391.9038134994296
274.04051092507234
438.34062141386295
589.5313837241498
185.40581206235802
683.2648887639067
236.50538405738834
802.9324404970255
349.2686289282816
408.4420212338399
25.124227284214232
359.5319122983756
133.5721756524796
329.9090937187733
219.91521540641676
160.84058532023377
351.4321428668321
610.3051630586747
125.3501429076684
183.48921430772165
1020.5365425144962
469.05187711954784
571.2526593507719
234.10943148427685
523.3534447086209
448.5822266079552
181.46105943151554
379.0699063469936
603.9089119568202
305.334972885882
468.8209237300077
208.77798516555097
284.04617836899126
331.6690357653182
803.8856559498837
160.84058532023377
226.3816586443308
310.812224985905
428.5414700942211
638.5925521085803
230.22507008679773
646.5025229790157
314.19393162724606
166.6992495165194
450.2317758211906
331.1056978971173
384.2997212745224
351.4321428668321
862.8023534417184
509.02791659852676
342.00905171840134
564.2844623643574
576.2234134239008
387.01438656873233
121.54141631003237
288.55763083600493
457.1302143085526
454.80788503634045
128.35023395380492
313.79384201201873
686.4529514420435
617.4247860440383
410.3759837872994
480.3869493298727
319.49520616829926
306.68262525106616
174.63320973717194
343.20875413645007
466.518661164848
143.57928351699678
305.334972885882
454.80788503634045
342.1962645753743
106.02697571385518
380.7016625494426
321.62569886082156
175.3631136673104
766.5304711197228
785.2896571789753
316.1873195565466
467.717578350011
267.43715726007304
469.05187711954784
267.43715726007304
313.79384201201873
133.5721756524796
1164.6683223588084
230.22507008679773
1813.161182532342
571.4965927648594
1050.89107547
396.5769412380524
1446.2710207841872
18.37028954878773
588.3365520553402
437.9299458962645
375.3618836858033
585.249825399295
230.22507008679773
351.4321428668321
305.07831573915865
535.4831152463514
886.371244993759
746.9563219738119
451.1671495862821
931.5625364940223
167.5504718284973
381.8183707730182
299.25568395802634
793.7552507279765
416.99806800377263
496.35859406391535
385.2060215972711
26.621776097304316
98.47957421520235
181.31018638818387
972.6522514781867
733.8049142675941
704.8239390481773
514.1317457295489
384.9405230469911
319.49520616829926
160.84058532023377
916.8507413003645
249.98914570272962
402.5546944601739
165.10900992891433
329.9090937187733
437.77749670076366
71.91256646782928
39.96325691368679
177.05126429138036
437.1338218190373
140.86111348958082
407.19356502191647
437.1338218190373
1164.6683223588084
777.5211079041578
394.1255770351133
133.5721756524796
188.25355678170257
363.8758216302785
241.8668256889775
2.705360129901698
250.64982956064014
305.334972885882
459.3769040266721
381.8183707730182
160.84058532023377
208.77798516555097
448.26536947989166
388.87938828662067
267.43715726007304
623.8506213339734
522.8711929658267
306.3616103918255
281.4327843027368
133.5721756524796
282.08844600319225
63.917689866742066
143.57928351699678
673.2407224582704
516.3156722148703
236.50538405738834
205.73250653078819
132.42337482633312
317.9611565900604
631.9670991087016
535.1683263316366
520.1201508418158
497.4758954543822
267.43715726007304
132.42337482633312
359.8920860271668
214.00750786472315
635.2360042911766
48.603286011385954
619.5451537805653
329.9090937187733
235.08674495802768
201.3000245381857
519.8127628555617
732.9335846993374
1129.8597457023532
811.4643342924132
641.2660531998913
585.4110455306018
754.196147800616
294.4481734433386
355.1831177055299
333.7904306765886
994.3089223781705
288.5485000545148
378.5534037824573
532.1438931391447
594.0262031285682
351.4321428668321
399.21602464164135
504.23765398847235
585.249825399295
267.43715726007304
291.89200917528
453.4591443700781
38.98193725151913
160.84058532023377
507.63516062156253
106.02697571385518
133.5721756524796
306.3616103918255
63.05773025912276
153.13634405115926
507.63516062156253
454.80788503634045
568.6042774269997
450.72780147735216
478.33937247014234
469.05187711954784
74.81587846609156
98.47957421520235
214.80613207603602
308.25984355566374
210.9639538097317
402.46309833056097
230.22507008679773
402.46309833056097
522.8711929658267
235.15529125491352
185.40581206235802
208.77798516555097
50.233437843016276
1289.1806681914736
1240.9244365336885
1406.7522960971235
393.09314404618175
440.76009788120246
234.10943148427685
202.23329509046275
321.62569886082156
269.1877881623955
445.73071332061306
181.2865127172442
319.1720250995832
469.05187711954784
386.10654893253354
384.2997212745224
326.1054912285662
661.8909186263317
434.6781140125598
1083.1359770682675
724.0490191350838
336.6252163019682
453.68347798194566
152.0688231312699
98.47957421520235
843.1862715866384
875.0907316485525
1642.3300329534327
351.4321428668321
970.2657570742348
363.61932912995866
1103.689982474048
366.9272926523019
795.6900088858522
913.9782041417639
1014.4675310473336
44.12539624622975
693.7719292807235
559.803018512947
441.14987215070425
83.13540313830863
595.3147938250189
837.167168021516
1012.3728808107008
531.8432416937025
128.51329246807705
1061.3258860614944
1237.3678439450425
677.1181330086438
628.389182855965
525.9592243785421
342.00905171840134
399.7822581166166
389.47165230596426
686.4529514420435
284.04617836899126
274.2753167187444
329.07259130447505
886.8883965605337
594.0262031285682
355.1831177055299
305.48999589909744
448.5822266079552
434.89755730842796
448.5822266079552
469.05187711954784
399.7822581166166
259.88518335386294
800.1235098664248
1118.0169234343532
933.6883704161912
781.1806135558943
305.334972885882
507.2958018339861
331.6690357653182
503.7235877425183
862.8023534417184
623.657997690354
196.60890116120487
522.8711929658267
143.8730359345823
63.17960260257719
248.97943368277535
617.4247860440383
686.4529514420435
267.43715726007304
106.02697571385518
355.1831177055299
267.43715726007304
542.3706541923733
197.35569121254008
806.7076845374455
496.02517438345023
441.14987215070425
460.098936331593
286.7984248584777
411.63763161819475
683.2648887639067
1087.3258025394014
382.6638441286638
448.5822266079552
331.6690357653182
587.0191344717601
392.0520770382239
492.49133717559863
235.15529125491352
196.60890116120487
235.15529125491352
455.372581115155
342.00905171840134
610.176283477165
1095.6979155088507
465.2731918125249
703.9284328685685
106.02697571385518
306.747591249474
366.87659306157656
501.753145527172
921.5943629264699
5.321291796629346
392.0520770382239
329.9090937187733
128.51329246807705
212.48450258280644
325.2246544588911
521.4389252894739
315.18982494667284
160.84058532023377
549.6107090826258
968.393545551203
541.9822863989102
469.45069206511874
478.3890469708806
592.3699663098752
268.3287405506148
661.8909186263317
708.1389860526859
474.48383376122297
183.48921430772165
437.55903194440367
732.3403048374809
331.62762509646507
291.64173897148294
321.62569886082156
319.49520616829926
495.5927991987351
275.29329339720584
230.22507008679773
226.97792813598497
404.7229461145591
599.9150519771046
65.44432781719235
160.44256770127657
483.98185245941886
940.0789092393825
352.85918815006266
208.77798516555097
569.8827629415887
628.389182855965
428.5414700942211
375.46631718840007
232.8617108695433
232.8617108695433
268.26464697836906
470.1600714861273
855.7665374436971
318.651776385284
596.7483208869501
181.31018638818387
705.9459756099914
394.1255770351133
421.46693803565955
358.9799294833635
632.4845153038618
329.9090937187733
505.8174212020634
242.89569754899094
183.48921430772165
151.67177367878088
454.80788503634045
722.523265166781
762.8351575427221
1383.751452246465
255.85252811559036
964.820221552
900.643925144
160.84058532023377
733.0208477503701
552.7598825596561
585.4110455306018
386.10654893253354
1347.6637930505563
707.4008203824444
135.07269080253764
501.753145527172
19.364629262536912
183.48921430772165
417.872105065433
843.1862715866384
820.798216894509
601.5981463800415
783.8437537972437
332.62914301471704
1096.3205354318206
507.6530201113589
132.42337482633312
316.12209933358855
288.31850850475064
351.4321428668321
487.81124797138114
480.0036920548835
143.57928351699678
720.9078217352502
772.6721473979153
345.15200249374476
683.2648887639067
370.47973736818517
332.71600438216154
235.15529125491352
544.1843409325887
321.62569886082156
385.2060215972711
385.2060215972711
106.02697571385518
462.7173007131413
385.2060215972711
569.8827629415887
385.2060215972711
213.89684278222094
336.84568634827673
231.62828197640738
594.0262031285682
679.5173542605538
219.45714164535607
683.2648887639067
267.43715726007304
469.05187711954784
438.4261555546521
702.1661831650138
87.08026729831032
170.14198074775453
230.22507008679773
115.26268517130585
579.3889206185767
1112.5481740909038
1044.903108107176
1192.7824586761303
663.442965269
90.84551355725638
355.1831177055299
292.1611441951429
98.47957421520235
374.99448172130013
331.6690357653182
466.0295175111798
715.383468463482
492.1488292057666
138.04118030315865
372.83283934929597
469.05187711954784
192.91962888096492
587.4764317757158
267.43715726007304
342.00905171840134
241.8668256889775
331.6690357653182
351.4321428668321
577.6352895824182
288.55763083600493
209.40049456703505
80.09901732472599
554.0855936476637
363.25118476424115
599.8762047553452
230.22507008679773
26.58561273616381
401.2266588448958
230.22507008679773
207.98230595892755
356.43383505326943
550.6288941423795
1181.6082161893416
59.224637024590514
728.2981580681037
362.10310336996776
379.8015425150309
183.48921430772165
505.8174212020634
619.2328186725198
33.265118289387026
384.2997212745224
137.48838646904855
1088.6585641994948
520.1201508418158
333.12905959381845
160.84058532023377
196.60890116120487
161.46951321396892
522.8711929658267
329.9090937187733
356.43383505326943
469.05187711954784
64.79173943229688
596.9610780487366
573.1751780855224
702.1661831650138
172.96412561821205
416.8028491220838
143.57928351699678
385.2060215972711
169.8795831861327
226.3816586443308
319.49520616829926
735.1445914137729
183.48921430772165
585.249825399295
356.43383505326943
382.6638441286638
530.5807686031186
507.6530201113589
132.42337482633312
374.510818202418
98.47957421520235
438.0032032682693
89.01344145037164
586.7668372664391
686.4529514420435
507.6530201113589
342.00905171840134
226.40240684867445
474.7635698871226
234.10943148427685
220.0004915711689
143.57928351699678
319.49520616829926
388.87938828662067
338.3533767020289
170.14198074775453
170.14198074775453
382.9275662417212
507.6530201113589
230.22507008679773
507.6530201113589
570.2067692596444
1110.6907166353224
596.7483208869501
365.7166324921097
381.8183707730182
384.2997212745224
765.243524804529
439.4228731159722
522.8711929658267
791.6945525599384
285.6756980967971
98.47957421520235
454.80788503634045
594.0262031285682
294.8266618265095
376.4879941697239
98.47957421520235
256.8030540935367
960.1888837471017
349.8281061244966
392.0520770382239
733.0208477503701
241.8668256889775
268.26464697836906
385.2060215972711
634.3236674425589
160.84058532023377
267.43715726007304
392.50401578596063
351.4321428668321
569.8827629415887
662.2617819740118
412.04168187462926
283.7830834831709
611.3932973982427
486.45572272874205
868.6835045642406
355.1831177055299
355.1831177055299
523.899204676545
248.95687396160244
452.04933538467077
149.98861544881467
434.518810781185
135.1145772465563
169.27827764095696
133.5721756524796
70.63369979189225
347.46672461228894
280.0701597778447
51.489304237185365
484.4163291163699
380.87622972553675
469.05187711954784
171.1265974162193
385.1094711692843
209.1138767181936
355.1831177055299
170.14198074775453
404.4677981824608
459.959938494436
465.4663899878708
682.2385463501349
306.3616103918255
806.6313278778107
1038.845877109516
569.8827629415887
487.95157078551006
842.3962669045436
234.10943148427685
170.14198074775453
381.29630314762
137.432937420798
461.3712709371914
68.1592599102882
363.25118476424115
440.96728992636633
291.89200917528
70.70230034863079
788.2560797459702
66.50645808786126
183.48921430772165
811.4867634829776
227.2118666986959
160.84058532023377
235.15529125491352
288.55763083600493
230.22507008679773
169.8795831861327
527.8627621271941
566.7916679867277
290.73884882184194
288.55763083600493
174.63320973717194
98.47957421520235
342.1962645753743
397.0512358335478
170.14198074775453
196.60890116120487
454.80788503634045
16.63956460258521
1037.6687068836297
191.11032484791352
907.4671797955009
448.26536947989166
409.87841122044716
1006.4363626314679
357.18962477702553
566.8744621213807
463.57971373164014
481.14620000723386
166.4749206905944
437.1191570219761
469.05187711954784
208.77798516555097
603.4938781155782
290.73884882184194
205.7457108532811
288.5485000545148
66.50645808786126
372.8856047744327
469.05187711954784
996.4586135398793
913.9782041417639
566.8744621213807
183.48921430772165
437.77749670076366
194.69596168312057
961.7530803133234
270.844995621132
646.5025229790157
351.4321428668321
235.15529125491352
235.15529125491352
448.26536947989166
183.48921430772165
385.2060215972711
392.0520770382239
686.4529514420435
777.5211079041578
391.18457382996047
654.5884805478216
351.5667569146449
230.22507008679773
201.3000245381857
388.87938828662067
288.55763083600493
28.19820398006049
443.3205788246862
507.6530201113589
532.1438931391447
156.294524942927
235.15529125491352
217.90646229964605
803.0511281860028
1238.6871300203252
337.6695117885729
569.8827629415887
372.09593627592704
475.7098493903244
19.896997065181736
170.14198074775453
617.4247860440383
416.3551227440479
555.3566462544003
811.4643342924132
523.3534447086209
51.489304237185365
466.5986713394146
156.20309319625562
65.44432781719235
327.01632668404784
777.5581528062907
245.9102309242123
291.12337971481986
644.8254363641604
193.8369881694146
683.2648887639067
255.85252811559036
886.8883965605337
635.5097104347611
373.0224143052006
213.89684278222094
241.8668256889775
788.9422097898238
267.43715726007304
281.4327843027368
487.28366453698476
98.47957421520235
143.57928351699678
359.5319122983756
1027.66091260741
268.64154745181366
814.1210831910321
216.01429198171675
98.47957421520235
297.1996593712403
555.3566462544003
437.55903194440367
416.2616527294758
183.48921430772165
791.5762970935351
188.06604950962097
566.7916679867277
384.2997212745224
230.22507008679773
498.45914822754264
372.83283934929597
268.26464697836906
1150.962868217826
1162.2469809738866
1029.320141434823
1255.0949631532408
395.60544020136814
465.2731918125249
234.10943148427685
585.249825399295
436.1313000887481
384.2997212745224
516.165547914587
31.64395072375778
283.10319203650903
392.0520770382239
170.14198074775453
429.6790135223087
538.4426992203138
267.43715726007304
187.78680066668176
384.2997212745224
342.00905171840134
98.47957421520235
620.1258045868186
267.43715726007304
608.9802114295111
230.22507008679773
109.1797443553571
707.5920535144764
98.47957421520235
472.0374521553098
196.60890116120487
369.5142853914548
459.34361978891997
158.74369471130188
133.5721756524796
375.8680735935312
235.15529125491352
571.5456494489216
219.45714164535607
1415.03036894471
306.3616103918255
1115.7521712949047
183.48921430772165
219.45714164535607
172.60768510507734
509.02791659852676
235.15529125491352
112.99702446769398
183.48921430772165
447.83773080028305
355.1831177055299
650.810523382627


==> data/resp_time_data/Send_Closest_Resp_Times_13.csv <==
time
354.270141265279
105.29767923353016
683.8336152003493
151.67177367878088
181.31018638818387
288.9760280439976
56.53306838508515
186.5855628862578
20.47427323789533
320.8875951717501
358.9799294833635
232.20277118783238
183.48921430772165
133.5721756524796
199.23138835166404
216.75427819674283
359.5319122983756
385.2060215972711
350.04135084297553
728.4061603450386
321.37843763791494
122.39937505093289
365.1080040547842
297.9806116570242
59.224637024590514
382.7349156429232
6.771302335776225
434.4414395011218
280.2329621368435
98.47957421520235
286.7984248584777
341.224760165591
158.73809576181205
436.1313000887481
366.7070812606273
357.36642022302607
313.79384201201873
75.30135568091148
442.83412366258875
89.70135800299691
478.33937247014234
10.230463122816355
351.4321428668321
407.9625919306064
70.63369979189225
219.61751377926882
235.15529125491352
216.75427819674283
366.87659306157656
484.42686947858215
504.61911147906295
185.40581206235802
97.23009147131977
382.6638441286638
19.67622379479876
3.418654575609059
209.40049456703505
274.2715082387409
277.15978566856506
216.75427819674283
11.408896118386
407.8483829308088
19.853571010116504
347.38978220453
98.47957421520235
14.762399598746454
106.11751140548758
230.22507008679773
230.22507008679773
286.6851651586847
315.3000827408705
362.85849660464396
288.9760280439976
488.66764710044976
151.1141958650389
106.02697571385518
160.84058532023377
362.10310336996776
341.96882297639206
326.1054912285662
108.44718127048455
190.92586610867724
495.821625531028
21.18957089475009
366.87659306157656
207.43032755169727
2.705360129901698
369.5012512083942
170.14198074775453
160.84058532023377
334.8903225379815
15.530766563048756
366.87659306157656
122.39937505093289
226.3816586443308
147.57791031671906
507.9152765019736
351.4321428668321
223.18741112117263
431.8525846701179
895.7806514645606
106.15058184480807
459.84496224251063
507.63516062156253
440.16765183770707
213.43385063071676
342.00905171840134
160.84058532023377
190.86550250727058
147.57791031671906
268.26464697836906
208.77798516555097
235.15529125491352
347.4872326373296
196.60890116120487
15.530766563048756
447.93201716041784
93.50233174258962
315.3000827408705
122.39937505093289
268.26464697836906
230.22507008679773
151.26344811738872
310.69411202024384
153.17165694843297
444.9589974216787
208.77798516555097
196.60890116120487
230.22507008679773
305.334972885882
133.5721756524796
136.86427043017122
214.41853684572328
170.84679056008295
568.6042774269997
350.04135084297553
478.3890469708806
382.7349156429232
143.57928351699678
289.74126189558484
41.12958163797525
514.4872950285163
65.44432781719235
321.37843763791494
216.75427819674283
276.17541663944826
254.94885279902405
369.5012512083942
196.60890116120487
43.81875791941565
181.31018638818387
181.31018638818387
20.297352029076833
334.604565534721
122.2597325967756
290.73884882184194
388.87938828662067
151.67177367878088
2.705360129901698
122.51948092773647
488.11017447340157
260.9717849710374
196.60890116120487
72.43018703192791
459.959938494436
283.1476058687715
268.26464697836906
382.7349156429232
315.18982494667284
407.37160247129685
231.07770981274254
27.588345208804903
143.57928351699678
334.604565534721
213.43385063071676
277.4563072324285
98.47957421520235
166.36128693445067
19.853571010116504
186.4296985686595
379.8015425150309
422.07789757386973
250.3175307152341
585.4110455306018
310.7309819535672
7.672235117398048
122.39937505093289
250.3175307152341
104.97711285306038
31.633087339677203
230.22507008679773
435.87967202249405
288.55763083600493
321.37843763791494
597.688631818719
290.73884882184194
204.37094334806827
143.57928351699678
155.315095866525
298.73979876092693
383.3813190563504
279.95864419242963
231.07770981274254
170.14198074775453
286.7984248584777
338.3533767020289
730.8303763524276
138.5264713507937
466.518661164848
358.7635774642376
413.6415881003322
350.75359921111095
149.09498542583762
259.7227614652226
51.93088155365873
503.50291217523755
207.98230595892755
404.3081491299801
151.67177367878088
196.60890116120487
98.47957421520235
297.9806116570242
106.02697571385518
321.37843763791494
773.0042292068888
1124.0761288462372
408.4420212338399
348.4986068800182
288.9760280439976
405.76978268620377
290.73884882184194
464.5065050031409
904.5774121401997
369.5012512083942
134.93737874321928
132.42337482633312
369.5142853914548
431.8525846701179
193.88631287740208
122.39937505093289
11.012765411414227
118.88899860511893
260.9717849710374
147.57791031671906
349.25865449874044
382.7349156429232
230.22507008679773
296.92588696299583
181.31018638818387
138.73880705676356
478.33937247014234
235.1874439008026
221.3131352901568
148.66037062265713
1.1191270819201578
623.8506213339734
574.1646327418891
268.64154745181366
147.57791031671906
206.68514766279185
357.36642022302607
452.37961846191683
122.39937505093289
334.604565534721
122.39937505093289
607.5504666097679
337.0758602058013
232.78748524876417
213.43385063071676
172.5142610307176
235.15529125491352
232.20277118783238
514.4872950285163
172.5142610307176
513.4914059910055
38.9086653217684
189.1429364375544
2.705360129901698
208.77798516555097
395.4269075494106
106.02697571385518
133.97099245159902
322.17022796167055
498.98041711246964
181.31018638818387
46.497080515309676
170.84679056008295
170.14198074775453
133.5721756524796
196.60890116120487
334.5464874426633
106.02697571385518
358.9799294833635
98.47957421520235
8.170715396530126
514.585599920862
230.22507008679773
71.77810342618994
106.02697571385518
288.55763083600493
151.67177367878088
19.896997065181736
216.75427819674283
568.6042774269997
36.17586164544023
158.8199441581981
189.1429364375544
221.3131352901568
143.57928351699678
251.82086395160786
291.89200917528
140.1926446487813
181.31018638818387
77.64984455750788
352.8639600230091
209.40049456703505
203.77229792383318
381.372324209217
299.90137929089775
284.04617836899126
592.3699663098752
297.9806116570242
288.55763083600493
443.3205788246862
143.57928351699678
260.9717849710374
351.4321428668321
286.7984248584777
251.82086395160786
221.3131352901568
268.64154745181366
530.6582934396477
315.3000827408705
365.3618138394522
143.57928351699678
358.1928737799656
196.60890116120487
135.79009377075099
230.22507008679773
208.77798516555097
27.70929673317243
147.57791031671906
407.9625919306064
98.47957421520235
431.8525846701179
106.02697571385518
331.1168606854859
226.6271214680328
369.5012512083942
183.48921430772165
297.1996593712403
236.50538405738834
337.0758602058013
269.83137630767465
31.633087339677203
313.79384201201873
53.50729143299636
288.55763083600493
216.75427819674283
383.7351860514904
133.35553817127357
589.3375992031799
124.46916187871871
320.8875951717501
342.00905171840134
232.20277118783238
4.862890721143937
231.07770981274254
264.954755402574
305.334972885882
213.43385063071676
106.02697571385518
183.48921430772165
122.39937505093289
266.8108837818611
267.57839851715573
271.8865171580787
216.21544423701266
133.5721756524796
230.22507008679773
337.0758602058013
653.4216615362141
940.0789092393825
308.17248257665824
363.38824599280343
358.9799294833635
548.3383499933295
811.4643342924132
297.9806116570242
280.0701597778447
308.93357082243534
236.50538405738834
315.18982494667284
268.26464697836906
196.60890116120487
122.39937505093289
98.47957421520235
167.11342958095616
596.7483208869501
271.8016557080884
106.02697571385518
443.3205788246862
111.45712374375843
288.55763083600493
234.10943148427685
402.69297348452545
243.7155980250174
350.04135084297553
131.5911285692172
122.39937505093289
103.68211791708542
183.48921430772165
144.8257049342038
122.51948092773647
101.38705906534413
289.06129408641294
160.84058532023377
98.47957421520235
228.92432802169398
98.47957421520235
555.7654793948149
98.47957421520235
284.962675183385
15.530766563048756
143.57928351699678
342.00905171840134
153.54208825805543
366.87659306157656
265.38310242766573
22.644544360359255
555.0718170784666
122.39937505093289
319.19313682642905
382.7349156429232
131.2719382221426
383.1836016179389
122.39937505093289
288.55763083600493
153.13634405115926
168.3348692943886
221.3131352901568
24.70027344070618
350.04135084297553
143.57928351699678
98.27759732912021
305.334972885882
170.14198074775453
155.315095866525
281.6211585884386
361.92118999151495
221.3131352901568
315.2914454749663
174.66247771331163
155.315095866525
234.10943148427685
268.756325220983
260.9717849710374
81.42391081877635
250.3175307152341
355.1831177055299
171.2047773551847
213.43385063071676
590.8995147403319
288.9760280439976
390.1412645234812
235.15529125491352
196.41379495236635
95.47960221297413
195.8791048900599
342.00905171840134
112.0473420694289
372.83283934929597
362.10310336996776
421.2276428431184
412.29193369542264
170.14198074775453
554.8802145487168
568.6042774269997
242.99569605543093
350.04135084297553
235.0621638754768
372.391880638501
509.02791659852676
181.31018638818387
416.99806800377263
288.55763083600493
356.43383505326943
234.10943148427685
201.3000245381857
250.3175307152341
689.755753633248
456.15743045950893
256.5310218416899
269.1877881623955
106.02697571385518
106.02697571385518
234.10943148427685
537.6715710766688
172.5142610307176
288.55763083600493
357.36642022302607
350.75359921111095
256.6118224762517
190.57048310876218
352.60247012785373
161.3713393617323
526.633517716561
468.15285705831866
234.10943148427685
235.7290471588101
207.43032755169727
366.87659306157656
585.4110455306018
169.8795831861327
284.962675183385
571.2526593507719
305.334972885882
130.62412199875567
297.9806116570242
305.334972885882
72.30785248290509
194.5437071025453
342.00905171840134
432.99779895898865
255.85252811559036
514.4872950285163
230.22507008679773
382.7349156429232
351.1296301014682
448.5822266079552
302.53761462354873
385.2060215972711
407.9625919306064
147.57791031671906
54.734411699178224
128.35023395380492
478.3890469708806
337.0758602058013
19.853571010116504
235.15529125491352
184.67505764048724
1044.5828229226493
129.02619223974716
122.39937505093289
129.02619223974716
43.13121647389137
432.7178697729424
371.78993226592166
209.62708799740562
518.9235638546202
315.3000827408705
133.5721756524796
366.87659306157656
260.9717849710374
274.04051092507234
202.9961928025352
589.5313837241498
185.40581206235802
260.9717849710374
236.50538405738834
691.0091451483879
349.2686289282816
408.4420212338399
25.124227284214232
359.5319122983756
133.5721756524796
288.9760280439976
219.91521540641676
160.84058532023377
351.4321428668321
420.829686989976
125.3501429076684
183.48921430772165
268.84068408004754
216.75427819674283
571.2526593507719
234.10943148427685
407.9625919306064
369.5012512083942
181.46105943151554
379.0699063469936
350.75359921111095
305.334972885882
199.23138835166404
208.77798516555097
284.04617836899126
329.87395823378506
366.87659306157656
213.89684278222094
226.3816586443308
251.82086395160786
428.5414700942211
392.0520770382239
302.53761462354873
646.5025229790157
170.84679056008295
166.6992495165194
450.2317758211906
320.8875951717501
43.81875791941565
351.4321428668321
862.8023534417184
509.02791659852676
342.00905171840134
328.019216642855
214.41853684572328
387.01438656873233
121.54141631003237
288.55763083600493
10.230463122816355
350.75359921111095
128.35023395380492
313.79384201201873
350.04135084297553
522.4335523780458
309.16105043298256
244.43682516031717
319.49520616829926
170.84679056008295
174.63320973717194
343.20875413645007
466.518661164848
143.57928351699678
305.334972885882
350.75359921111095
342.1962645753743
106.02697571385518
380.7016625494426
122.51948092773647
175.3631136673104
202.853747624804
101.38705906534413
316.1873195565466
467.717578350011
122.39937505093289
216.75427819674283
122.39937505093289
313.79384201201873
133.5721756524796
1161.1320881310642
230.22507008679773
63.19726736591909
567.3559964679276
155.315095866525
321.62569886082156
713.8477516200326
38.76799921605626
185.8205717163727
369.5012512083942
195.8791048900599
585.249825399295
230.22507008679773
351.4321428668321
264.98684042404756
48.389581860091816
351.70378420206316
365.12766076788927
451.1671495862821
1051.686705628852
167.5504718284973
260.9717849710374
190.57048310876218
175.37866991349847
416.99806800377263
296.92588696299583
250.3175307152341
26.621776097304316
98.47957421520235
181.31018638818387
393.5922918614644
251.82086395160786
557.5401999580776
514.1317457295489
437.77749670076366
435.87967202249405
160.84058532023377
322.28760038471916
249.98914570272962
402.5546944601739
165.10900992891433
288.9760280439976
437.77749670076366
71.91256646782928
39.96325691368679
177.05126429138036
172.5142610307176
140.86111348958082
407.19356502191647
172.5142610307176
996.6872037244291
350.04135084297553
143.57928351699678
133.5721756524796
188.25355678170257
363.8758216302785
234.10943148427685
2.705360129901698
250.64982956064014
305.334972885882
459.3769040266721
260.9717849710374
160.84058532023377
208.77798516555097
122.39937505093289
388.87938828662067
122.39937505093289
623.8506213339734
357.36642022302607
302.53761462354873
281.4327843027368
133.5721756524796
147.57791031671906
63.917689866742066
143.57928351699678
78.92113666906732
348.91411112362346
236.50538405738834
205.73250653078819
132.42337482633312
147.57791031671906
528.2357589714773
207.43032755169727
36.572320222846834
497.4758954543822
122.39937505093289
132.42337482633312
232.55758335310583
214.00750786472315
422.07789757386973
48.603286011385954
247.65966607678135
288.9760280439976
235.08674495802768
201.3000245381857
478.3890469708806
723.6990273951986
438.3231345052974
811.4643342924132
478.33937247014234
585.4110455306018
164.59128202125513
127.58387646617687
19.14978660364132
333.7904306765886
598.1458453858688
207.43032755169727
231.07770981274254
216.75427819674283
321.37843763791494
351.4321428668321
243.7155980250174
504.23765398847235
585.249825399295
122.39937505093289
291.89200917528
281.6353290756992
38.98193725151913
160.84058532023377
147.57791031671906
106.02697571385518
133.5721756524796
302.53761462354873
63.05773025912276
153.13634405115926
147.57791031671906
350.75359921111095
568.6042774269997
208.63795288325434
478.33937247014234
216.75427819674283
74.81587846609156
98.47957421520235
214.80613207603602
308.25984355566374
210.9639538097317
257.1379268485442
230.22507008679773
257.1379268485442
357.36642022302607
235.15529125491352
185.40581206235802
208.77798516555097
50.233437843016276
762.8125522425555
1033.3361789098742
241.64399398959105
393.09314404618175
440.76009788120246
234.10943148427685
202.23329509046275
122.51948092773647
269.1877881623955
274.4785081187382
137.86819522892415
319.1720250995832
216.75427819674283
386.10654893253354
50.631305367505355
326.1054912285662
397.7395671588268
434.6781140125598
718.2919983976175
98.47957421520235
336.6252163019682
369.5012512083942
152.0688231312699
98.47957421520235
260.9717849710374
285.6979053853332
446.609412122771
351.4321428668321
443.3205788246862
216.75427819674283
461.38791265042806
368.088593227505
742.0931273493189
1032.2569690430491
321.37843763791494
44.12539624622975
213.43385063071676
416.395371166086
441.14987215070425
83.13540313830863
391.2878226796609
34.367016996913264
441.4206039332227
397.7395671588268
288.9760280439976
234.10943148427685
47.72758855567174
260.9717849710374
208.77798516555097
170.84679056008295
342.00905171840134
288.9760280439976
389.47165230596426
350.04135084297553
284.04617836899126
153.41912975558063
329.07259130447505
52.83149550032219
321.37843763791494
87.33745998629351
62.560941888629614
369.5012512083942
369.5012512083942
446.0629111899549
216.75427819674283
329.9090937187733
482.37887911841835
355.1831177055299
256.6118224762517
503.4291902422838
133.75636987882638
305.334972885882
315.3000827408705
329.87395823378506
382.7349156429232
862.8023534417184
583.0334285483292
196.60890116120487
357.36642022302607
143.8730359345823
63.17960260257719
248.97943368277535
281.8745442797356
350.04135084297553
122.39937505093289
106.02697571385518
77.64984455750788
122.39937505093289
309.16105043298256
197.35569121254008
806.7076845374455
496.02517438345023
441.14987215070425
139.23272823174523
286.7984248584777
411.63763161819475
260.9717849710374
475.7098493903244
382.6638441286638
369.5012512083942
329.87395823378506
158.8199441581981
250.3175307152341
311.4649213357276
235.15529125491352
196.60890116120487
235.15529125491352
121.60169477646997
342.00905171840134
541.3191161474642
867.6006682028382
465.2731918125249
281.6353290756992
106.02697571385518
306.747591249474
366.87659306157656
281.6353290756992
323.6983724908193
5.321291796629346
250.3175307152341
288.9760280439976
63.836675910824944
212.48450258280644
325.2246544588911
521.4389252894739
315.18982494667284
160.84058532023377
500.9493212573416
968.393545551203
319.82703998703533
469.45069206511874
478.3890469708806
592.3699663098752
268.3287405506148
397.7395671588268
370.47973736818517
382.7349156429232
183.48921430772165
369.5012512083942
282.4694903217369
331.62762509646507
291.64173897148294
122.51948092773647
319.49520616829926
495.5927991987351
154.00283985117017
230.22507008679773
164.2128314670509
404.7229461145591
253.08209136191576
65.44432781719235
160.44256770127657
434.6703597969833
788.2560797459702
352.85918815006266
208.77798516555097
219.61751377926882
299.90137929089775
428.5414700942211
375.46631718840007
232.8617108695433
232.8617108695433
268.26464697836906
306.5175095763103
567.7535111076492
318.651776385284
596.7483208869501
181.31018638818387
367.8421927233431
394.1255770351133
421.46693803565955
358.9799294833635
255.13351100864864
288.9760280439976
447.83773080028305
242.89569754899094
183.48921430772165
151.67177367878088
350.75359921111095
208.77798516555097
334.5464874426633
329.9090937187733
255.85252811559036
314.6982519804499
658.8805652745209
160.84058532023377
281.6353290756992
552.7598825596561
585.4110455306018
386.10654893253354
717.4834832372419
473.76503102907094
135.07269080253764
281.6353290756992
19.364629262536912
183.48921430772165
417.872105065433
260.9717849710374
70.99337560878666
49.58356371169657
277.0198723645881
306.2798624440399
308.25984355566374
337.0758602058013
132.42337482633312
316.12209933358855
288.31850850475064
351.4321428668321
415.6946470904648
199.23138835166404
143.57928351699678
407.9625919306064
350.3790436050461
336.4013177751739
260.9717849710374
370.47973736818517
315.3000827408705
235.15529125491352
307.10265536212046
122.51948092773647
250.3175307152341
250.3175307152341
106.02697571385518
404.9420966901995
250.3175307152341
219.61751377926882
250.3175307152341
160.84058532023377
320.8875951717501
231.62828197640738
321.37843763791494
277.57694885646345
219.45714164535607
260.9717849710374
122.39937505093289
256.6118224762517
425.6617314453329
276.5955971906234
87.08026729831032
170.14198074775453
230.22507008679773
104.97711285306038
3.089604001751705
796.575126759545
435.87967202249405
636.4112402986034
341.96882297639206
385.2060215972711
380.1163188629632
366.87659306157656
98.47957421520235
374.99448172130013
329.87395823378506
347.66007583676003
189.1429364375544
492.1488292057666
138.04118030315865
372.83283934929597
216.75427819674283
192.91962888096492
587.4764317757158
122.39937505093289
342.00905171840134
234.10943148427685
329.87395823378506
351.4321428668321
577.6352895824182
288.55763083600493
209.40049456703505
80.09901732472599
331.17193919158484
363.25118476424115
599.8762047553452
230.22507008679773
26.58561273616381
142.51990724619566
230.22507008679773
207.98230595892755
356.43383505326943
288.9760280439976
707.6645857656364
59.224637024590514
341.96882297639206
362.10310336996776
379.8015425150309
183.48921430772165
447.83773080028305
331.70508328579376
33.265118289387026
10.621752862100639
137.48838646904855
735.5184795404436
52.30043006786261
333.12905959381845
160.84058532023377
196.60890116120487
161.46951321396892
357.36642022302607
288.9760280439976
170.14198074775453
216.75427819674283
64.79173943229688
216.21544423701266
20.297352029076833
276.5955971906234
172.96412561821205
416.8028491220838
143.57928351699678
250.3175307152341
169.8795831861327
226.3816586443308
319.49520616829926
735.1445914137729
183.48921430772165
528.2357589714773
170.14198074775453
382.6638441286638
334.604565534721
337.0758602058013
132.42337482633312
172.60365994666407
98.47957421520235
122.2597325967756
89.01344145037164
212.34372992020016
350.04135084297553
337.0758602058013
342.00905171840134
226.40240684867445
115.46725330116303
234.10943148427685
220.0004915711689
143.57928351699678
319.49520616829926
388.87938828662067
338.3533767020289
170.14198074775453
170.14198074775453
382.9275662417212
337.0758602058013
230.22507008679773
337.0758602058013
323.6983724908193
862.8023534417184
596.7483208869501
296.92588696299583
260.9717849710374
42.33779380497647
226.40240684867445
196.60890116120487
357.36642022302607
150.88788479285233
233.77953922857265
98.47957421520235
350.75359921111095
321.37843763791494
271.1446351653145
376.4879941697239
98.47957421520235
256.8030540935367
561.9160301274079
349.8281061244966
250.3175307152341
281.6353290756992
234.10943148427685
268.26464697836906
250.3175307152341
321.37843763791494
160.84058532023377
122.39937505093289
231.07770981274254
351.4321428668321
219.61751377926882
46.035744460158384
219.61751377926882
283.7830834831709
155.315095866525
255.21684524443245
281.4327843027368
36.572320222846834
37.61885157384205
181.31018638818387
163.6258398145253
131.38677880878998
149.98861544881467
260.9717849710374
135.1145772465563
144.71612241403366
133.5721756524796
70.63369979189225
347.46672461228894
280.0701597778447
51.489304237185365
258.4632599411583
231.07770981274254
216.75427819674283
171.1265974162193
385.1094711692843
209.1138767181936
32.723174523013626
170.14198074775453
404.4677981824608
459.959938494436
149.75901483752745
682.2385463501349
302.53761462354873
385.2060215972711
268.26464697836906
219.61751377926882
487.95157078551006
245.87022475709753
511.16816880861467
170.14198074775453
381.29630314762
137.432937420798
115.51662501293013
68.1592599102882
363.25118476424115
440.96728992636633
291.89200917528
70.70230034863079
788.2560797459702
66.50645808786126
183.48921430772165
489.4007164669055
227.2118666986959
160.84058532023377
235.15529125491352
288.55763083600493
230.22507008679773
169.8795831861327
527.8627621271941
30.835155826435948
290.73884882184194
288.55763083600493
174.63320973717194
98.47957421520235
342.1962645753743
397.0512358335478
170.14198074775453
196.60890116120487
350.75359921111095
16.63956460258521
968.393545551203
191.11032484791352
181.4202589335021
122.39937505093289
199.23138835166404
406.37150455066654
219.61751377926882
468.73666461238616
518.9235638546202
171.6526726619172
260.9717849710374
437.1191570219761
216.75427819674283
208.77798516555097
397.7395671588268
290.73884882184194
205.7457108532811
207.43032755169727
66.50645808786126
372.8856047744327
216.75427819674283
335.1672689217566
251.7997622346987
199.23138835166404
183.48921430772165
437.77749670076366
194.69596168312057
306.2798624440399
235.54386804942152
646.5025229790157
351.4321428668321
235.15529125491352
235.15529125491352
122.39937505093289
183.48921430772165
250.3175307152341
250.3175307152341
350.04135084297553
56.95782342415282
289.70450403999445
507.9152765019736
351.5667569146449
230.22507008679773
201.3000245381857
388.87938828662067
288.55763083600493
28.19820398006049
443.3205788246862
337.0758602058013
256.6118224762517
156.294524942927
235.15529125491352
217.90646229964605
147.57791031671906
265.2358252077777
173.05310414929056
411.073798939583
372.09593627592704
431.8525846701179
19.896997065181736
170.14198074775453
222.84122583829023
281.6353290756992
302.7550514027217
811.4643342924132
407.9625919306064
51.489304237185365
432.2656257411761
104.97711285306038
65.44432781719235
320.8875951717501
677.0859791487695
245.9102309242123
407.6813451453175
266.9358072018822
193.8369881694146
260.9717849710374
255.85252811559036
52.83149550032219
731.7096261566694
295.42681856323844
160.84058532023377
234.10943148427685
492.8223230790047
122.39937505093289
281.4327843027368
485.60208470161064
98.47957421520235
143.57928351699678
359.5319122983756
568.4409653849162
268.64154745181366
244.36975887826992
216.01429198171675
98.47957421520235
297.1996593712403
284.30313406110815
369.5012512083942
416.2616527294758
183.48921430772165
341.48238976217715
188.06604950962097
49.164768042813925
28.199701925042607
230.22507008679773
382.7349156429232
372.83283934929597
268.26464697836906
514.4872950285163
596.7483208869501
867.6006682028382
149.98861544881467
122.39937505093289
465.2731918125249
234.10943148427685
528.2357589714773
436.1313000887481
35.61775392965359
38.0886546781319
31.64395072375778
283.10319203650903
250.3175307152341
170.14198074775453
429.6790135223087
382.7349156429232
122.39937505093289
187.78680066668176
69.54181205004427
342.00905171840134
98.47957421520235
231.07770981274254
122.39937505093289
180.04064243451202
230.22507008679773
109.1797443553571
284.962675183385
98.47957421520235
472.0374521553098
196.60890116120487
369.5142853914548
204.63081186619698
158.74369471130188
133.5721756524796
231.07770981274254
235.15529125491352
571.5456494489216
219.45714164535607
331.1168606854859
230.22507008679773
160.84058532023377
183.48921430772165
219.45714164535607
172.60768510507734
509.02791659852676
235.15529125491352
112.99702446769398
183.48921430772165
447.83773080028305
38.511538790826556
358.9799294833635


==> data/resp_time_data/Send_Closest_Resp_Times_26.csv <==
time
323.1156161138461
105.29767923353016
683.8336152003493
151.67177367878088
181.31018638818387
135.8905919415552
56.53306838508515
186.5855628862578
20.47427323789533
320.8875951717501
358.9799294833635
232.20277118783238
183.48921430772165
133.5721756524796
46.90925897434314
216.75427819674283
359.5319122983756
169.10573708262532
244.91667135459076
712.1299945262389
241.3460914655174
122.39937505093289
365.1080040547842
36.719460854978884
59.224637024590514
44.18297196628205
6.771302335776225
320.1064050833253
53.13800879655273
98.47957421520235
281.5192555985452
315.4489216384121
158.73809576181205
436.1313000887481
232.8617108695433
279.251126885015
313.79384201201873
75.30135568091148
314.2332079612347
89.70135800299691
68.68701190826073
10.230463122816355
197.63483578894594
276.88437829451897
70.63369979189225
94.29839379223242
235.15529125491352
216.75427819674283
311.4759232565792
358.9799294833635
504.61911147906295
185.40581206235802
97.23009147131977
217.11966356286175
19.67622379479876
3.418654575609059
209.40049456703505
274.2715082387409
78.18124024264714
216.75427819674283
11.408896118386
265.5532816087155
19.853571010116504
347.38978220453
98.47957421520235
14.762399598746454
106.11751140548758
230.22507008679773
230.22507008679773
286.6851651586847
315.3000827408705
362.85849660464396
135.8905919415552
354.46270628928033
151.1141958650389
106.02697571385518
160.84058532023377
293.2967029862266
160.84058532023377
163.35431337056184
108.44718127048455
190.92586610867724
495.821625531028
21.18957089475009
311.4759232565792
207.43032755169727
2.705360129901698
220.56147956749183
34.84594814154698
160.84058532023377
334.8903225379815
15.530766563048756
299.1042199978946
122.39937505093289
226.3816586443308
147.57791031671906
144.57957497649335
197.63483578894594
223.18741112117263
347.6686710249021
596.7625651675075
106.15058184480807
442.5107720184384
147.57791031671906
232.20277118783238
213.43385063071676
342.00905171840134
160.84058532023377
190.86550250727058
147.57791031671906
268.26464697836906
208.77798516555097
235.15529125491352
347.4872326373296
196.60890116120487
15.530766563048756
447.93201716041784
93.50233174258962
315.3000827408705
122.39937505093289
268.26464697836906
230.22507008679773
151.26344811738872
310.69411202024384
153.17165694843297
163.70484656631695
208.77798516555097
196.60890116120487
230.22507008679773
305.334972885882
133.5721756524796
136.86427043017122
214.41853684572328
170.84679056008295
568.6042774269997
244.91667135459076
116.85847176988494
41.158756795986456
143.57928351699678
289.74126189558484
41.12958163797525
514.4872950285163
65.44432781719235
241.3460914655174
216.75427819674283
276.17541663944826
254.94885279902405
220.56147956749183
196.60890116120487
43.81875791941565
181.31018638818387
181.31018638818387
20.297352029076833
33.47124709051386
122.2597325967756
290.73884882184194
388.87938828662067
151.67177367878088
2.705360129901698
122.51948092773647
481.2982171454836
137.20372469367146
196.60890116120487
72.43018703192791
174.23692796882946
308.34985911160226
268.26464697836906
62.14605198444353
315.18982494667284
265.29741482738325
150.6799791306146
27.588345208804903
143.57928351699678
43.79558510172554
213.43385063071676
277.4563072324285
98.47957421520235
166.36128693445067
19.853571010116504
109.2234532012681
306.434635755492
344.84126851927493
169.10573708262532
193.33041930175972
310.7309819535672
7.672235117398048
122.39937505093289
169.10573708262532
104.97711285306038
31.633087339677203
230.22507008679773
232.24304499758867
69.69285274321459
235.9578908319708
597.688631818719
290.73884882184194
204.37094334806827
143.57928351699678
155.315095866525
190.65895407835484
175.45347058728265
279.95864419242963
150.6799791306146
37.569807447592225
98.47957421520235
338.3533767020289
24.862111684957338
138.5264713507937
312.9683249565811
358.7635774642376
413.6415881003322
350.75359921111095
149.09498542583762
36.719460854978884
51.93088155365873
32.91944498949807
207.98230595892755
99.51679027675597
151.67177367878088
196.60890116120487
98.47957421520235
6.546790444502816
106.02697571385518
261.367193974393
773.0042292068888
624.9055584999307
408.4420212338399
348.4986068800182
135.8905919415552
405.76978268620377
290.73884882184194
200.90767734216158
822.7255509420847
220.56147956749183
134.93737874321928
132.42337482633312
323.1156161138461
347.6686710249021
193.88631287740208
122.39937505093289
11.012765411414227
118.88899860511893
122.89277894322677
147.57791031671906
137.70861504250087
15.741838231875722
230.22507008679773
166.1464815122472
181.31018638818387
138.73880705676356
77.11301630011063
21.855283417941926
221.3131352901568
148.66037062265713
1.1191270819201578
403.24824537408836
236.50538405738834
236.22426139469982
115.54116450151187
206.68514766279185
279.251126885015
372.47457802035336
122.39937505093289
74.1652056804668
122.39937505093289
502.3641477271576
337.0758602058013
204.0564313643259
213.43385063071676
172.5142610307176
235.15529125491352
232.20277118783238
514.4872950285163
172.5142610307176
459.5910371540079
38.9086653217684
11.415114510045285
2.705360129901698
208.77798516555097
245.75203180999185
106.02697571385518
133.97099245159902
322.17022796167055
278.3780411525844
181.31018638818387
46.497080515309676
170.84679056008295
75.6564275658706
133.5721756524796
196.60890116120487
334.5464874426633
106.02697571385518
358.9799294833635
98.47957421520235
8.170715396530126
514.585599920862
230.22507008679773
71.77810342618994
106.02697571385518
201.3054696652942
151.67177367878088
19.896997065181736
216.75427819674283
568.6042774269997
36.17586164544023
158.8199441581981
12.083048136001539
221.3131352901568
143.57928351699678
251.82086395160786
42.431280482282475
140.1926446487813
181.31018638818387
77.64984455750788
217.9257897298231
209.40049456703505
203.77229792383318
334.59208012123304
299.90137929089775
284.04617836899126
116.85847176988494
10.211769965509177
201.3054696652942
197.63483578894594
143.57928351699678
112.45506935287754
197.63483578894594
98.47957421520235
235.15529125491352
221.3131352901568
236.22426139469982
232.6776817826231
315.3000827408705
365.3618138394522
143.57928351699678
282.9302147910813
196.60890116120487
135.79009377075099
230.22507008679773
208.77798516555097
27.70929673317243
147.57791031671906
276.88437829451897
98.47957421520235
347.6686710249021
106.02697571385518
331.1168606854859
226.6271214680328
220.56147956749183
183.48921430772165
245.41616873521056
86.67300958074648
289.20430632926826
198.12989989332388
31.633087339677203
313.79384201201873
53.50729143299636
201.3054696652942
216.75427819674283
345.11371976908833
133.35553817127357
493.19781042158877
124.46916187871871
320.8875951717501
342.00905171840134
232.20277118783238
4.862890721143937
150.6799791306146
264.954755402574
305.334972885882
213.43385063071676
106.02697571385518
183.48921430772165
122.39937505093289
157.39166884642455
267.57839851715573
271.8865171580787
216.21544423701266
133.5721756524796
230.22507008679773
337.0758602058013
509.43463443270775
788.2560797459702
232.6776817826231
354.46270628928033
358.9799294833635
330.04882557920666
712.1299945262389
30.085751407359542
227.66264183130392
308.93357082243534
86.67300958074648
315.18982494667284
268.26464697836906
196.60890116120487
122.39937505093289
98.47957421520235
167.11342958095616
596.7483208869501
271.8016557080884
106.02697571385518
197.63483578894594
111.45712374375843
201.3054696652942
234.10943148427685
402.69297348452545
243.7155980250174
244.91667135459076
124.3279578715408
122.39937505093289
103.68211791708542
183.48921430772165
144.8257049342038
122.51948092773647
101.38705906534413
289.06129408641294
160.84058532023377
98.47957421520235
195.02048655525837
98.47957421520235
361.4543891522518
98.47957421520235
126.38258492114156
15.530766563048756
143.57928351699678
342.00905171840134
153.54208825805543
311.4759232565792
165.00476958554373
22.644544360359255
555.0718170784666
122.39937505093289
319.19313682642905
62.14605198444353
131.2719382221426
239.39118428713002
122.39937505093289
201.3054696652942
153.13634405115926
168.3348692943886
221.3131352901568
24.70027344070618
244.91667135459076
143.57928351699678
98.27759732912021
305.334972885882
58.506380284562916
155.315095866525
281.6211585884386
360.51066640727504
221.3131352901568
315.2914454749663
174.66247771331163
155.315095866525
234.10943148427685
268.756325220983
124.19935747094415
81.42391081877635
169.10573708262532
37.61885157384205
171.2047773551847
213.43385063071676
221.73545642406015
135.8905919415552
306.2474742841637
235.15529125491352
196.41379495236635
95.47960221297413
195.8791048900599
342.00905171840134
112.0473420694289
9.070085176063422
52.612452540465796
281.5192555985452
412.29193369542264
354.2736920304574
35.485445437663046
568.6042774269997
240.82401615486066
244.91667135459076
235.0621638754768
354.46270628928033
308.34985911160226
181.31018638818387
281.13568632848046
201.3054696652942
76.39414858146655
234.10943148427685
201.3000245381857
169.10573708262532
689.755753633248
200.90767734216158
159.90335873935598
269.1877881623955
106.02697571385518
106.02697571385518
234.10943148427685
140.05615596470275
172.5142610307176
201.3054696652942
279.251126885015
350.75359921111095
256.6118224762517
190.57048310876218
194.66141604610053
62.56192234626002
131.96617912695285
306.3323175239964
234.10943148427685
235.7290471588101
207.43032755169727
311.4759232565792
193.33041930175972
169.8795831861327
126.38258492114156
457.8529201051257
305.334972885882
130.62412199875567
38.77349878017588
305.334972885882
72.30785248290509
194.5437071025453
342.00905171840134
425.22084242722934
255.85252811559036
514.4872950285163
230.22507008679773
52.903789318272935
323.1156161138461
280.4609768633983
230.22507008679773
169.10573708262532
276.88437829451897
147.57791031671906
54.734411699178224
128.35023395380492
116.85847176988494
305.04408205992286
19.853571010116504
235.15529125491352
184.67505764048724
836.154912777785
129.02619223974716
122.39937505093289
129.02619223974716
43.13121647389137
322.05344504449465
161.46951321396892
208.11935472809486
297.1996593712403
315.3000827408705
133.5721756524796
311.4759232565792
112.45506935287754
274.04051092507234
8.729761948490903
131.96617912695285
185.40581206235802
260.9717849710374
86.67300958074648
180.91777844508204
349.2686289282816
408.4420212338399
25.124227284214232
359.5319122983756
133.5721756524796
135.8905919415552
219.91521540641676
160.84058532023377
197.63483578894594
50.291350228339326
125.3501429076684
183.48921430772165
268.84068408004754
216.75427819674283
457.8529201051257
234.10943148427685
276.88437829451897
220.56147956749183
181.46105943151554
379.0699063469936
332.74739453864896
305.334972885882
86.16435160945926
208.77798516555097
284.04617836899126
329.87395823378506
311.4759232565792
160.84058532023377
226.3816586443308
251.82086395160786
200.90767734216158
169.10573708262532
230.22507008679773
646.5025229790157
170.84679056008295
166.6992495165194
204.2100936394674
320.8875951717501
43.81875791941565
197.63483578894594
813.565416717922
308.34985911160226
342.00905171840134
328.019216642855
214.41853684572328
387.01438656873233
121.54141631003237
201.3054696652942
10.230463122816355
332.74739453864896
128.35023395380492
313.79384201201873
244.91667135459076
56.30173232062948
244.79487476350945
71.62960924977254
232.24304499758867
170.84679056008295
174.63320973717194
343.20875413645007
312.9683249565811
143.57928351699678
305.334972885882
350.75359921111095
302.1293114101045
106.02697571385518
240.59393774614927
122.51948092773647
175.3631136673104
202.853747624804
101.38705906534413
316.1873195565466
289.2182594971194
122.39937505093289
216.75427819674283
122.39937505093289
313.79384201201873
133.5721756524796
955.4557717017165
230.22507008679773
63.19726736591909
220.56147956749183
155.315095866525
122.51948092773647
713.8477516200326
38.76799921605626
185.8205717163727
220.56147956749183
195.8791048900599
200.90767734216158
230.22507008679773
197.63483578894594
219.45098255856857
48.389581860091816
277.21634825472614
185.6431586334639
451.1671495862821
1051.686705628852
167.5504718284973
144.34657300337818
190.57048310876218
175.37866991349847
281.13568632848046
166.1464815122472
169.10573708262532
26.621776097304316
98.47957421520235
181.31018638818387
393.5922918614644
251.82086395160786
194.20449843259738
514.1317457295489
127.53769671061362
232.24304499758867
160.84058532023377
163.70484656631695
249.98914570272962
100.35349899195069
165.10900992891433
135.8905919415552
127.53769671061362
71.91256646782928
39.96325691368679
177.05126429138036
172.5142610307176
140.86111348958082
275.18180479951434
172.5142610307176
955.4557717017165
244.91667135459076
143.57928351699678
133.5721756524796
188.25355678170257
363.8758216302785
234.10943148427685
2.705360129901698
228.99180835674062
305.334972885882
200.90767734216158
144.34657300337818
160.84058532023377
208.77798516555097
122.39937505093289
388.87938828662067
122.39937505093289
403.24824537408836
279.251126885015
230.22507008679773
281.4327843027368
133.5721756524796
147.57791031671906
63.917689866742066
143.57928351699678
78.92113666906732
154.33270992583346
86.67300958074648
34.06674866205274
132.42337482633312
115.54116450151187
200.90767734216158
207.43032755169727
36.572320222846834
403.24824537408836
122.39937505093289
132.42337482633312
133.0096023832665
214.00750786472315
344.84126851927493
48.603286011385954
187.09058505764324
135.8905919415552
235.08674495802768
201.3000245381857
116.85847176988494
424.0362255367612
438.3231345052974
712.1299945262389
94.8695529134285
193.33041930175972
136.7713617565777
127.58387646617687
19.14978660364132
333.7904306765886
598.1458453858688
207.43032755169727
150.6799791306146
216.75427819674283
321.37843763791494
197.63483578894594
243.7155980250174
211.27980630031615
200.90767734216158
122.39937505093289
48.95107728436632
125.47138849251985
38.98193725151913
160.84058532023377
147.57791031671906
106.02697571385518
133.5721756524796
253.06334279665856
63.05773025912276
153.13634405115926
147.57791031671906
350.75359921111095
568.6042774269997
123.61484116254763
76.80417389762913
216.75427819674283
74.81587846609156
98.47957421520235
214.80613207603602
308.25984355566374
210.9639538097317
139.8519962151833
230.22507008679773
139.8519962151833
279.251126885015
235.15529125491352
185.40581206235802
208.77798516555097
50.233437843016276
762.8125522425555
614.7016876345265
241.64399398959105
323.1156161138461
351.9387248999782
234.10943148427685
202.23329509046275
122.51948092773647
269.1877881623955
74.83604952970228
137.86819522892415
242.3388727848284
216.75427819674283
386.10654893253354
50.631305367505355
260.8691479417013
323.1156161138461
434.6781140125598
190.57048310876218
98.47957421520235
169.9219231691751
220.56147956749183
152.0688231312699
98.47957421520235
138.75373202469504
219.61751377926882
280.4609768633983
197.63483578894594
351.4321428668321
216.75427819674283
308.44560401292006
354.46270628928033
397.45668919759834
251.7997622346987
321.37843763791494
187.56261316303804
213.43385063071676
235.09995473227715
220.5474961908191
83.13540313830863
291.39062084781
34.367016996913264
106.02697571385518
323.1156161138461
135.8905919415552
234.10943148427685
47.490236609312724
260.9717849710374
208.77798516555097
170.84679056008295
342.00905171840134
135.8905919415552
266.91898444097313
244.91667135459076
284.04617836899126
153.41912975558063
329.07259130447505
52.83149550032219
321.37843763791494
87.33745998629351
62.560941888629614
220.56147956749183
220.56147956749183
280.4609768633983
216.75427819674283
176.38585377729868
150.7156754599058
355.1831177055299
256.6118224762517
386.4876131675676
133.75636987882638
305.334972885882
315.3000827408705
329.87395823378506
54.19067306764017
813.565416717922
299.9738236101736
196.60890116120487
279.251126885015
143.8730359345823
63.17960260257719
248.97943368277535
30.085751407359542
244.91667135459076
122.39937505093289
106.02697571385518
77.64984455750788
122.39937505093289
244.79487476350945
197.35569121254008
806.7076845374455
496.02517438345023
220.5474961908191
139.23272823174523
98.47957421520235
411.63763161819475
260.9717849710374
347.6686710249021
217.11966356286175
220.56147956749183
329.87395823378506
158.8199441581981
169.10573708262532
311.4649213357276
235.15529125491352
196.60890116120487
235.15529125491352
121.60169477646997
342.00905171840134
349.0490179527703
867.6006682028382
180.91777844508204
281.6353290756992
106.02697571385518
153.61958537076308
311.4759232565792
117.01653193492847
323.6983724908193
5.321291796629346
169.10573708262532
135.8905919415552
135.8905919415552
212.48450258280644
325.2246544588911
521.4389252894739
315.18982494667284
160.84058532023377
480.76207297407746
919.1566088274068
163.70484656631695
469.45069206511874
116.85847176988494
353.49264239726585
31.73619302990661
323.1156161138461
152.1902129540623
57.196811304208964
183.48921430772165
220.56147956749183
170.84679056008295
222.35287719138012
291.64173897148294
122.51948092773647
232.24304499758867
200.90767734216158
154.00283985117017
230.22507008679773
164.2128314670509
101.73860618062619
31.633087339677203
65.44432781719235
98.63075083297282
101.73860618062619
788.2560797459702
306.2075762154245
208.77798516555097
219.61751377926882
299.90137929089775
200.90767734216158
323.1156161138461
232.8617108695433
232.8617108695433
268.26464697836906
306.5175095763103
474.14196330134257
242.32904243045945
596.7483208869501
181.31018638818387
311.4759232565792
228.67011486367326
254.3743691838445
358.9799294833635
255.13351100864864
135.8905919415552
323.88330381542215
165.55675175311427
183.48921430772165
151.67177367878088
350.75359921111095
208.77798516555097
334.5464874426633
135.8905919415552
255.85252811559036
314.6982519804499
340.55284715685895
160.84058532023377
281.6353290756992
502.0030574014439
193.33041930175972
386.10654893253354
217.11966356286175
396.5284019744761
135.07269080253764
117.01653193492847
19.364629262536912
183.48921430772165
298.3658383763771
260.9717849710374
70.99337560878666
49.58356371169657
170.03084672664156
306.2798624440399
308.25984355566374
315.25964604270223
132.42337482633312
242.56527777635813
288.31850850475064
197.63483578894594
307.5996135098977
81.04644630689995
143.57928351699678
276.88437829451897
321.37843763791494
190.86550250727058
459.5910371540079
152.1902129540623
315.3000827408705
235.15529125491352
307.10265536212046
122.51948092773647
169.10573708262532
169.10573708262532
106.02697571385518
201.3054696652942
169.10573708262532
219.61751377926882
169.10573708262532
160.84058532023377
320.8875951717501
231.62828197640738
321.37843763791494
277.57694885646345
219.45714164535607
260.9717849710374
122.39937505093289
256.6118224762517
102.08263672796313
276.5955971906234
87.08026729831032
15.17718646077219
230.22507008679773
104.97711285306038
3.089604001751705
201.06137060960845
232.24304499758867
68.1908950456734
160.84058532023377
169.10573708262532
38.9086653217684
311.4759232565792
98.47957421520235
374.0215899672377
329.87395823378506
342.00905171840134
11.415114510045285
321.79394103239605
138.04118030315865
26.890448243033536
216.75427819674283
192.91962888096492
398.30954683109167
122.39937505093289
342.00905171840134
234.10943148427685
329.87395823378506
197.63483578894594
577.6352895824182
201.3054696652942
209.40049456703505
80.09901732472599
163.70484656631695
363.25118476424115
432.0393335294722
230.22507008679773
26.58561273616381
142.51990724619566
230.22507008679773
207.98230595892755
48.05489900954748
135.8905919415552
86.67300958074648
59.224637024590514
160.84058532023377
293.2967029862266
306.434635755492
183.48921430772165
323.88330381542215
232.6776817826231
33.265118289387026
10.621752862100639
137.48838646904855
550.2632389415377
52.30043006786261
333.12905959381845
160.84058532023377
196.60890116120487
161.46951321396892
279.251126885015
135.8905919415552
72.00153037246562
216.75427819674283
64.79173943229688
216.21544423701266
20.297352029076833
276.5955971906234
172.96412561821205
204.2100936394674
143.57928351699678
169.10573708262532
169.8795831861327
226.3816586443308
232.24304499758867
735.1445914137729
183.48921430772165
200.90767734216158
76.39414858146655
217.11966356286175
75.10800093046001
337.0758602058013
132.42337482633312
172.60365994666407
98.47957421520235
122.2597325967756
89.01344145037164
212.34372992020016
244.91667135459076
337.0758602058013
342.00905171840134
20.98859786722282
115.46725330116303
234.10943148427685
220.0004915711689
143.57928351699678
232.24304499758867
236.31733536199317
338.3533767020289
48.05489900954748
58.506380284562916
382.9275662417212
305.04408205992286
230.22507008679773
337.0758602058013
179.71397988841503
813.565416717922
596.7483208869501
166.1464815122472
144.34657300337818
42.33779380497647
20.98859786722282
196.60890116120487
279.251126885015
150.88788479285233
190.52331114684605
98.47957421520235
350.75359921111095
321.37843763791494
216.4368122598199
255.30424618726286
98.47957421520235
256.8030540935367
561.9160301274079
323.1156161138461
169.10573708262532
281.6353290756992
234.10943148427685
268.26464697836906
169.10573708262532
249.44711671844735
160.84058532023377
122.39937505093289
150.6799791306146
197.63483578894594
219.61751377926882
46.035744460158384
94.29839379223242
283.7830834831709
155.315095866525
84.36998046039758
281.4327843027368
36.572320222846834
37.61885157384205
181.31018638818387
105.97500457020297
131.38677880878998
149.98861544881467
182.47386006306306
135.1145772465563
144.71612241403366
133.5721756524796
70.63369979189225
347.46672461228894
227.66264183130392
51.489304237185365
85.23165826074025
150.6799791306146
216.75427819674283
171.1265974162193
385.1094711692843
209.1138767181936
32.723174523013626
58.506380284562916
284.04617836899126
174.23692796882946
149.75901483752745
633.0016096263389
230.22507008679773
169.10573708262532
268.26464697836906
219.61751377926882
169.9219231691751
181.31018638818387
241.8668256889775
43.293351863999
124.46777598069198
137.432937420798
115.51662501293013
68.1592599102882
363.25118476424115
440.96728992636633
82.78955741192082
70.70230034863079
788.2560797459702
66.50645808786126
183.48921430772165
489.4007164669055
227.2118666986959
160.84058532023377
235.15529125491352
201.3054696652942
230.22507008679773
169.8795831861327
527.8627621271941
30.835155826435948
290.73884882184194
201.3054696652942
174.63320973717194
98.47957421520235
302.1293114101045
107.38144381524357
94.02263844064557
196.60890116120487
350.75359921111095
16.63956460258521
919.1566088274068
191.11032484791352
52.032216793602686
122.39937505093289
24.138596873122655
231.07770981274254
117.1843748947511
188.3605206531376
245.41616873521056
123.32794307616527
144.34657300337818
219.0119636259322
216.75427819674283
208.77798516555097
323.1156161138461
290.73884882184194
205.7457108532811
207.43032755169727
66.50645808786126
144.57957497649335
216.75427819674283
335.1672689217566
251.7997622346987
5.740773782790673
183.48921430772165
127.53769671061362
194.69596168312057
306.2798624440399
235.54386804942152
646.5025229790157
197.63483578894594
235.15529125491352
235.15529125491352
122.39937505093289
183.48921430772165
169.10573708262532
169.10573708262532
244.91667135459076
65.08130084469857
187.81395976329756
144.57957497649335
338.1763888453599
230.22507008679773
201.3000245381857
242.60841893255835
201.3054696652942
28.19820398006049
197.63483578894594
315.25964604270223
216.75427819674283
156.294524942927
235.15529125491352
217.90646229964605
147.57791031671906
265.2358252077777
173.05310414929056
334.4339822486944
372.09593627592704
347.6686710249021
19.896997065181736
18.9024128451327
32.99650203815652
129.38749516946103
233.14264693279054
712.1299945262389
276.88437829451897
51.489304237185365
432.2656257411761
104.97711285306038
65.44432781719235
320.8875951717501
496.4237102208293
245.9102309242123
204.2100936394674
127.64147094157246
193.8369881694146
260.9717849710374
255.85252811559036
52.83149550032219
517.7770290290538
295.42681856323844
160.84058532023377
234.10943148427685
348.6648039852584
122.39937505093289
281.4327843027368
334.16649931150266
98.47957421520235
143.57928351699678
359.5319122983756
568.4409653849162
236.22426139469982
244.36975887826992
216.01429198171675
98.47957421520235
245.41616873521056
233.14264693279054
220.56147956749183
269.26969508276284
183.48921430772165
341.48238976217715
188.06604950962097
49.164768042813925
28.199701925042607
230.22507008679773
60.19658399335863
34.3385801324223
268.26464697836906
514.4872950285163
596.7483208869501
509.43463443270775
149.98861544881467
122.39937505093289
180.91777844508204
234.10943148427685
200.90767734216158
427.15188230999206
35.61775392965359
38.0886546781319
31.64395072375778
283.10319203650903
169.10573708262532
49.06369925013854
389.7803860271791
17.003789680614265
122.39937505093289
69.27897832066614
69.54181205004427
342.00905171840134
98.47957421520235
150.6799791306146
122.39937505093289
180.04064243451202
230.22507008679773
109.1797443553571
126.38258492114156
98.47957421520235
358.6377129096633
196.60890116120487
323.1156161138461
27.13565713678624
158.74369471130188
133.5721756524796
150.6799791306146
235.15529125491352
521.1064745203482
219.45714164535607
331.1168606854859
230.22507008679773
160.84058532023377
183.48921430772165
219.45714164535607
172.60768510507734
308.34985911160226
235.15529125491352
112.99702446769398
183.48921430772165
323.88330381542215
38.511538790826556
358.9799294833635


==> data/resp_time_data/Send_Closest_Resp_Times_3.csv <==
time
354.270141265279
105.29767923353016
1258.8240299934068
2168.53731058
1634.3279611
329.9090937187733
516.165547914587
186.5855628862578
584.7343069336664
2442.20301792
650.810523382627
232.20277118783238
183.48921430772165
886.2060296208845
554.3438221701232
835.1667321838765
359.5319122983756
392.0520770382239
686.4529514420435
1551.90722066
863.6379346507794
448.26536947989166
365.1080040547842
919.9898994613205
59.224637024590514
503.7235877425183
738.3619077515615
434.4414395011218
696.987413888578
98.47957421520235
739.9779827070768
384.7562587167194
459.56394010172414
1021.3697319145464
539.2964327605974
522.8711929658267
313.79384201201873
75.30135568091148
452.705121783157
89.70135800299691
478.33937247014234
1005.1492589803108
351.4321428668321
769.9732709857429
1182.3063216060846
412.04168187462926
310.812224985905
776.6655962344282
660.4960515448115
896.8899113730783
1461.3412859938633
1131.645240433006
97.23009147131977
382.6638441286638
19.67622379479876
683.2664054375014
2998.80036155
789.0966283771585
964.5367278995097
682.3473889364426
1346.5659488405097
1046.205951465051
19.853571010116504
890.8642473883573
98.47957421520235
585.6886224845258
106.11751140548758
230.22507008679773
230.22507008679773
286.6851651586847
682.4522592002999
779.9862727509491
329.9090937187733
658.4562903817284
151.1141958650389
106.02697571385518
1080.5541754196977
1479.4872666066085
475.765481268
326.1054912285662
602.4052526284901
1129.9639522015502
571.7269061109861
21.18957089475009
660.4960515448115
535.1683263316366
2.705360129901698
403.23629900321464
170.14198074775453
213.89684278222094
334.8903225379815
792.32726090307
660.4960515448115
719.7326671460153
577.9116371176993
507.63516062156253
655.1990155920734
351.4321428668321
223.18741112117263
1309.6166394458664
1884.539103789056
106.15058184480807
1405.4532117160481
507.63516062156253
1992.5225147553924
1446.11778944
747.0531816799535
213.89684278222094
359.64019981735413
507.63516062156253
1209.937187077158
579.8854763880626
310.812224985905
782.4403129810474
915.5853356923967
753.3525581351417
1212.9678217393612
567.9556368367479
507.2958018339861
448.26536947989166
268.26464697836906
230.22507008679773
151.26344811738872
356.36761113073595
811.7897493372013
924.6450180834418
1132.9717494880636
196.60890116120487
230.22507008679773
882.9584471182486
607.0928995404038
136.86427043017122
783.7912859694493
317.615398634605
568.6042774269997
1024.1409341812796
891.43714222642
503.7235877425183
394.1255770351133
289.74126189558484
41.12958163797525
1169.4135732649788
853.4189997856379
509.6427035864277
822.5562691376655
276.17541663944826
827.0338520070911
446.609412122771
196.60890116120487
748.4579586268648
523.899204676545
523.899204676545
629.86250473228
510.8047421298874
438.0032032682693
937.6127479994396
388.87938828662067
347.46672461228894
2.705360129901698
321.62569886082156
704.8001056353326
385.5487036894527
196.60890116120487
537.9677347539135
954.4560666972822
509.02791659852676
268.26464697836906
503.7235877425183
315.18982494667284
407.37160247129685
620.1258045868186
1497.6093047538907
394.1255770351133
477.31055301962726
784.9974073112218
940.9876427502123
738.1429714601065
736.4943527074751
925.0678397119647
396.47625864538514
379.8015425150309
635.2360042911766
254.04024614335643
812.4152011283098
310.7309819535672
230.68842792895296
448.26536947989166
392.0520770382239
132.05873174611466
31.633087339677203
230.22507008679773
496.13540187414793
288.55763083600493
503.75141307457955
1548.1241202986682
937.6127479994396
871.174141682338
769.5719383033027
972.8732712274871
298.73979876092693
1548.43650469
538.2432809911589
363.33093208486997
170.14198074775453
756.270553917126
338.3533767020289
2090.08284832
1593.84412681
1517.15398498
971.0721542002851
1418.1513102764059
546.7986889284545
1039.5964544393066
613.4883296468639
516.165547914587
503.50291217523755
478.7217356314195
534.9857240144779
347.46672461228894
196.60890116120487
98.47957421520235
919.9898994613205
106.02697571385518
554.5365734165961
1030.2830213728373
1124.0761288462372
664.2391299147192
348.4986068800182
329.9090937187733
675.550071584871
937.6127479994396
585.249825399295
904.5774121401997
448.5822266079552
813.1745285148736
1095.4649606292573
1713.3260105472268
3272.12707263
193.88631287740208
448.26536947989166
232.7842561827481
1256.826342038602
381.372324209217
507.63516062156253
1078.8293515715252
503.7235877425183
230.22507008679773
423.6425913657768
523.899204676545
441.6399770692836
478.33937247014234
647.2437469103805
604.4961598792894
148.66037062265713
1061.4249062988251
623.8506213339734
1411.8445606667058
2118.5740889682247
317.9611565900604
849.0412612240333
522.8711929658267
452.37961846191683
1059.2353374942168
1041.8846883958483
417.0065137306313
2131.436986151426
570.5660508750302
1759.0497335
784.9974073112218
665.0563971739888
310.812224985905
232.20277118783238
1129.9227269142048
938.4140910543754
683.2648887639067
391.369138526
715.383468463482
1478.2018340555271
1132.9717494880636
278.938671610182
30.413742089492445
69.06944196992173
864.0019481511553
1281.91401347
348.37832515972354
46.497080515309676
321.9133336559467
1522.7215043743881
605.5524480327233
196.60890116120487
762.8351575427221
106.02697571385518
1366.1972132725991
98.47957421520235
1151.2291844664064
1114.7949638583761
230.22507008679773
71.77810342618994
106.02697571385518
288.55763083600493
920.7613104663633
5092.8942364
2529.03163445
1832.8895627192765
3245.33349855
768.1891329876313
1201.057275369424
159.66429887349307
394.1255770351133
767.6724797087937
914.322201775
966.0569920487001
951.0064967469693
2593.76538948
1930.15434666
5163.74144867
6390.31782648
5544.42527522
6003.22834488
284.04617836899126
1064.9757783087696
919.9898994613205
288.55763083600493
967.8264478637436
394.1255770351133
391.9038134994296
351.4321428668321
692.1405652993617
1214.1674558302448
475.93073015861773
268.64154745181366
942.8451938833115
1707.1830906335288
2634.96041713
2460.13539508
703.5999130471752
196.60890116120487
828.3313692812446
638.2345883519924
622.3610451899125
1808.95145201
2097.86940449
1363.16406364
4067.54519803
1332.60451564
726.381576503798
3935.58250414
1014.5182024383157
446.609412122771
183.48921430772165
297.1996593712403
236.50538405738834
535.0901908190397
269.83137630767465
31.633087339677203
313.79384201201873
361.38056436103477
288.55763083600493
895.4248498242936
383.7351860514904
449.2329057660796
651.2426897096826
124.46916187871871
656.5230492638182
555.2263046196038
1231.2631670582268
361.38056436103477
369.2666174961325
264.954755402574
362.7836563825656
784.9974073112218
106.02697571385518
183.48921430772165
448.26536947989166
675.5792156413547
939.0312839914715
933.1778617762011
97.66445785756557
886.2060296208845
1435.13863832
731.0524599084248
1029.320141434823
940.0789092393825
672.1574847388846
363.38824599280343
650.810523382627
1537.32250853
936.6483093164342
919.9898994613205
954.8978435552872
795.0842819080456
236.50538405738834
315.18982494667284
268.26464697836906
196.60890116120487
538.7070501447645
746.0847536999268
167.11342958095616
1323.229411182944
1375.0720945706062
106.02697571385518
983.6179661006109
906.0508199422478
554.4572147260336
241.8668256889775
645.4408430301941
748.9338618365676
686.4529514420435
527.2546430425315
448.26536947989166
632.6813223865578
183.48921430772165
460.7200801992447
321.62569886082156
101.38705906534413
1104.5717384293098
213.89684278222094
771.9539650935677
1493.0477303562918
98.47957421520235
605.2605899063203
98.47957421520235
807.0922711986001
302.83051318627355
394.1255770351133
761.71289486154
153.54208825805543
660.4960515448115
265.38310242766573
516.165547914587
555.0718170784666
448.26536947989166
319.19313682642905
495.3679621096675
904.0862990105949
985.5166660568793
1549.79675034
2071.5894359
488.4724254458479
765.2523823975359
1354.8555496603988
629.86250473228
686.4529514420435
351.7281727481711
1124.06602488
963.1422500542463
1089.65711059
1090.51633017
2304.10108142
973.9172129549479
949.9958010449558
315.2914454749663
174.66247771331163
611.3932973982427
241.8668256889775
268.756325220983
377.8578295735655
516.165547914587
392.0520770382239
709.0430066851078
171.2047773551847
883.6171234315873
1172.6296944293156
329.9090937187733
390.1412645234812
310.812224985905
225.41138510185314
95.47960221297413
586.3932907120729
546.4591977524087
112.0473420694289
372.83283934929597
1092.4182702691708
1381.4774591659932
1514.5084106770043
3584.7265374
1823.88909279
1558.980516283667
232.20951440494662
686.4529514420435
235.0621638754768
372.391880638501
509.02791659852676
1181.0114010855616
416.99806800377263
288.55763083600493
774.1854619964505
241.8668256889775
201.3000245381857
392.0520770382239
1202.426622987587
585.249825399295
256.5310218416899
532.8103368923852
106.02697571385518
106.02697571385518
241.8668256889775
684.9553101667684
662.9273243973868
288.55763083600493
522.8711929658267
554.2453092665663
682.3473889364426
277.6357057795572
352.60247012785373
308.4058832865512
589.5313837241498
563.5641308026883
867.0249706248585
1253.9332358573156
500.3045329115624
660.4960515448115
1308.03908432
169.8795831861327
807.0922711986001
571.2526593507719
362.7836563825656
130.62412199875567
919.9898994613205
362.7836563825656
841.1133312095963
556.1854572344491
709.3136510254459
580.0762633289186
1319.7757331448092
183.48921430772165
564.8218974226019
492.1293916733147
661.8909186263317
1502.5867071032617
668.0226583090946
631.843542527
838.6884749589551
507.63516062156253
54.734411699178224
128.35023395380492
478.3890469708806
541.9926505857709
1160.3717321779766
510.0154065549483
184.67505764048724
1044.5828229226493
129.02619223974716
448.26536947989166
129.02619223974716
43.13121647389137
515.8296989795804
527.7556581567424
209.62708799740562
973.7481606401725
507.2958018339861
886.2060296208845
660.4960515448115
391.9038134994296
807.9811537847454
438.34062141386295
589.5313837241498
2008.184898567648
683.2648887639067
236.50538405738834
920.369494325216
661.8909186263317
808.9969325285197
789.6160972256138
1357.4982354337824
725.2235994118273
590.6941469207173
475.9826432832724
213.89684278222094
257.2419334335807
1688.2462821514487
125.3501429076684
183.48921430772165
1020.5365425144962
895.4248498242936
571.2526593507719
1092.8836760788213
635.8434101911685
437.55903194440367
758.1513949214058
379.0699063469936
861.3923198174135
362.7836563825656
468.8209237300077
600.1791746771324
284.04617836899126
1022.9294351551214
1440.9572958313363
213.89684278222094
577.9116371176993
722.7393450413539
1380.7784001167556
953.747990964
230.22507008679773
1192.4323008511249
314.19393162724606
220.61580036148527
450.2317758211906
331.1056978971173
629.86250473228
1341.1432061440016
1128.9148546868166
681.3789935100652
513.0830599904776
680.0597890152915
783.7912859694493
763.2484161002401
603.2342024654508
288.55763083600493
1005.1492589803108
823.5733791725622
1471.2343761154702
313.79384201201873
686.4529514420435
1664.5596321
545.1463786504485
480.3869493298727
319.49520616829926
306.68262525106616
174.63320973717194
866.7093952332909
822.0987972274726
1094.1450948918884
1574.3412205403429
1154.027274244446
342.1962645753743
106.02697571385518
1096.3362190129974
1090.94697452
175.3631136673104
1459.645906017128
675.5284179676433
316.1873195565466
467.717578350011
448.26536947989166
682.3473889364426
234.63743618885334
313.79384201201873
910.0411288955326
2844.84791215
3930.35399922
4462.67099285
4698.89329811
6858.33313263
4658.03179653
6860.11337738
5592.8732064
6364.90230427
6776.58064221
6895.71231542
4588.53946417
230.22507008679773
351.4321428668321
305.07831573915865
683.4398738382632
886.371244993759
2114.31362713
3481.59385265
3371.0780817
520.4973518590784
1063.4599380386262
731.2190098173606
175.37866991349847
1060.2994135919505
378.345834553746
392.0520770382239
580.2309228853265
98.47957421520235
1181.0114010855616
1254.5968581140985
914.502225031
704.8239390481773
1711.27782272
1308.79926221
810.1766975460704
1268.14444093
3117.05711607
721.612766786
997.422355422
2462.43766631
883.787779419
412.71317078478677
1144.177455475623
39.96325691368679
177.05126429138036
665.0563971739888
140.86111348958082
679.6596893339433
655.387696179803
1164.6683223588084
1432.89678948
1287.91289319
325.19025320934867
333.7512605097298
680.201022783526
241.8668256889775
2.705360129901698
250.64982956064014
362.7836563825656
784.8627996244325
381.8183707730182
213.89684278222094
720.0461404048449
1084.74596692957
1417.029974980366
1084.74596692957
1360.3874611540334
1679.0364473
1189.25883122
831.446640886315
559.5522065065381
1625.2864305276287
1235.782761070708
712.1968444415628
620.43955313
372.229442396044
236.50538405738834
205.73250653078819
132.42337482633312
317.9611565900604
585.249825399295
825.9576445005133
605.6356165675537
826.9701749900375
728.8635667193932
132.42337482633312
575.0123173727991
214.00750786472315
635.2360042911766
48.603286011385954
687.534512605479
329.9090937187733
235.08674495802768
201.3000245381857
761.838626207
732.9335846993374
1467.7175677617502
1169.9786745447957
1513.303541174148
1889.6264147863149
284.06518035710866
294.4481734433386
516.165547914587
333.7904306765886
1123.5232837941178
535.1683263316366
1041.6117645339511
594.2845267167656
772.6721473979153
351.4321428668321
1178.0082950003261
756.1789605023818
585.249825399295
448.26536947989166
291.89200917528
453.4591443700781
38.98193725151913
213.89684278222094
507.63516062156253
106.02697571385518
910.0411288955326
731.6298362160414
677.3991617599789
536.659713911695
507.63516062156253
546.7986889284545
518.9912018884589
711.36433167655
478.33937247014234
682.3473889364426
74.81587846609156
98.47957421520235
1513.0567275091626
308.25984355566374
836.271806700173
402.46309833056097
230.22507008679773
402.46309833056097
522.8711929658267
310.812224985905
1690.4803670633623
916.3395011841235
50.233437843016276
1191.739169820275
1326.579683794708
2467.75541022
2114.47217014
1974.76816111
910.2338444719651
1165.84475905
1188.57329781
2072.26096663
445.73071332061306
181.2865127172442
319.1720250995832
682.3473889364426
386.10654893253354
629.86250473228
326.1054912285662
1713.3260105472268
2690.41943331
2555.2914157
1925.52780781
336.6252163019682
453.68347798194566
152.0688231312699
98.47957421520235
2357.22986462
3656.04696778
4728.42535411
3514.62405518
3972.6488082
4821.7761335
5656.1799904
5183.65099463
6716.06157147
8214.14490102
7883.34759108
6656.50594727
8051.52464631
9619.15741494
7017.71108748
7373.32588989
8807.84543712
9045.10110544
9479.802768
9753.44890054
8646.66647225
8856.61301193
9205.4394008
10667.5889034
8561.78105869
8007.6939918
7636.5784583
7283.35864557
5936.38796552
686.4529514420435
284.04617836899126
274.2753167187444
598.2394694839429
886.8883965605337
772.6721473979153
516.165547914587
305.48999589909744
448.5822266079552
434.89755730842796
448.5822266079552
895.4248498242936
592.9973576131097
1805.08791925
2175.10214548
3262.57265672
3180.05227584
3617.53250465
3049.89725809
1450.17742252
1338.45535204
474.48383376122297
1110.6907166353224
623.657997690354
196.60890116120487
522.8711929658267
143.8730359345823
63.17960260257719
248.97943368277535
939.0473233582346
686.4529514420435
448.26536947989166
106.02697571385518
516.165547914587
448.26536947989166
1066.076136857527
197.35569121254008
1944.6450279709277
496.02517438345023
441.14987215070425
460.098936331593
738.1429714601065
672.9094653605166
683.2648887639067
1309.6166394458664
382.6638441286638
446.609412122771
622.5278170552534
793.3012672408884
670.8235413450187
860.9904517640168
709.8861510226074
606.4363578844992
310.812224985905
455.372581115155
822.2112125269635
937.659395305401
1095.6979155088507
465.2731918125249
703.9284328685685
106.02697571385518
1289.1667611716023
660.4960515448115
1084.8655201175698
577.928890742748
5.321291796629346
392.0520770382239
329.9090937187733
128.51329246807705
212.48450258280644
1129.9606172868905
664.8798935715955
1485.46168324751
213.89684278222094
481.343796831
1072.2784887704515
541.9822863989102
1190.9329079012891
677.6635678673601
1490.9454825854568
998.2861552720001
661.8909186263317
918.3722007954148
474.48383376122297
183.48921430772165
437.55903194440367
732.3403048374809
331.62762509646507
1188.0426552100053
321.62569886082156
907.6999030846814
585.249825399295
275.29329339720584
230.22507008679773
226.97792813598497
404.7229461145591
720.831615988446
1459.4504089363445
127.73064417450394
105.27698931003715
1154.9011852983688
352.85918815006266
789.3716130650223
569.8827629415887
1055.39188736
585.249825399295
375.46631718840007
232.8617108695433
232.8617108695433
268.26464697836906
1014.1672250873181
1140.4721659110996
2208.67437402
734.1042087303067
523.899204676545
705.9459756099914
798.7725063011701
603.1887279567702
484.9794891857919
632.4845153038618
1947.41881105
447.83773080028305
242.89569754899094
183.48921430772165
347.46672461228894
834.2306680597462
1691.91807797
1279.1849883
2142.38866486
1901.4752856
3172.21733343
5393.46217652
3620.19759966
1315.02299209
3055.66773481
2515.84453392
3579.22530755
5045.8915685
5944.0949247
2503.64006086
501.753145527172
19.364629262536912
183.48921430772165
417.872105065433
1089.8060978637607
653.800744813
2356.73786577
2295.94392862
332.62914301471704
1405.4532117160481
575.9858023339735
132.42337482633312
316.12209933358855
288.31850850475064
351.4321428668321
1061.9473943384676
566.8744621213807
394.1255770351133
838.6884749589551
1362.399697097101
756.9647153213344
575.6710573554616
370.47973736818517
332.71600438216154
310.812224985905
857.6947907134826
321.62569886082156
392.0520770382239
392.0520770382239
106.02697571385518
593.9529305895785
392.0520770382239
569.8827629415887
392.0520770382239
823.4581946387693
2537.4211826
682.4522592002999
772.6721473979153
629.86250473228
219.45714164535607
683.2648887639067
448.26536947989166
743.3305711732412
1909.02019279
917.6687737500478
361.38056436103477
170.14198074775453
230.22507008679773
115.26268517130585
1264.4143285593107
3021.71649228
2804.34122291
3203.11238935
3301.990476
2360.3101468
625.657475636
584.9729917320573
98.47957421520235
822.7890078810977
1295.6758296504918
1032.80381297
1165.2862643633705
492.1488292057666
138.04118030315865
372.83283934929597
656.1582436798047
493.915509503402
587.4764317757158
448.26536947989166
546.4591977524087
241.8668256889775
901.2084211398268
351.4321428668321
577.6352895824182
288.55763083600493
209.40049456703505
516.7965478925042
554.0855936476637
825.4486601190133
1083.4312337328133
230.22507008679773
26.58561273616381
791.6403363675479
230.22507008679773
478.7217356314195
791.658736654199
545.631394202
1105.47095612
665.0563971739888
605.637022025
59.224637024590514
379.8015425150309
183.48921430772165
447.83773080028305
679.0390579945574
210.35625458980508
629.86250473228
1652.0096073130894
1777.8197551188741
887.558823507
2804.22614606
235.43732821245925
904.4423137012872
527.7556581567424
591.9951332177968
329.9090937187733
747.9426416333447
647.4647796824622
64.79173943229688
789.4986162859844
629.86250473228
917.6687737500478
172.96412561821205
416.8028491220838
394.1255770351133
294.2405678914964
169.8795831861327
577.9116371176993
1065.894273834669
735.1445914137729
1460.0955445020538
1056.32883738
170.14198074775453
382.6638441286638
530.5807686031186
629.3927251627799
132.42337482633312
544.44803749786
725.4271607384923
438.0032032682693
361.38056436103477
783.9359497817463
1024.1409341812796
608.5591674231305
747.1725221039125
765.243524804529
474.7635698871226
241.8668256889775
220.0004915711689
394.1255770351133
319.49520616829926
388.87938828662067
338.3533767020289
170.14198074775453
170.14198074775453
1828.481327413487
880.5701191551326
230.22507008679773
731.0524599084248
570.2067692596444
1110.6907166353224
1323.229411182944
365.7166324921097
381.8183707730182
502.57992224234454
892.3728886337897
616.0357464282536
522.8711929658267
732.9198548550256
285.6756980967971
98.47957421520235
546.7986889284545
840.6460294056902
294.8266618265095
376.4879941697239
98.47957421520235
256.8030540935367
1824.26265552
349.8281061244966
2226.65296049
703.9284328685685
1187.8819483757795
268.26464697836906
392.0520770382239
518.7916381354102
213.89684278222094
448.26536947989166
392.50401578596063
1654.4807075390868
539.797716392416
604.1547110598138
1063.2644865270424
1736.2161959118666
611.3932973982427
741.796694307
808.329193714
617.929625972001
516.165547914587
1181.0114010855616
373.9124449149475
778.6728143792371
149.98861544881467
434.518810781185
135.1145772465563
169.27827764095696
718.9942724474688
361.38056436103477
934.2230695252354
280.0701597778447
51.489304237185365
484.4163291163699
380.87622972553675
682.3473889364426
516.5582720942261
1195.2324569018667
774.2015726314868
732.2737709591814
170.14198074775453
849.7544138727005
459.959938494436
465.4663899878708
1089.955902409472
2149.15767414
2549.14855833
2937.92651809
1238.44526538
2736.88623555
3047.61556271
1094.12895839
767.0530730187767
573.5155796274696
125.20952579446019
461.3712709371914
958.1878469867582
488.50641312510277
1225.937338577086
1070.5624137494772
70.70230034863079
2163.78120955
926.554037106522
183.48921430772165
1307.7096028040924
227.2118666986959
765.7961524464777
310.812224985905
288.55763083600493
230.22507008679773
169.8795831861327
2142.6131500718125
566.7916679867277
667.6628060266772
288.55763083600493
174.63320973717194
98.47957421520235
342.1962645753743
547.3884501547241
170.14198074775453
196.60890116120487
716.5421950181997
16.63956460258521
1072.2784887704515
191.11032484791352
1154.087006072623
1211.892213091756
979.6037728777551
3703.56566947
1763.77335842
1305.09795445
1106.23627854
1592.70807594
2410.55642993
967.3372153149102
682.3473889364426
721.3652927087267
603.4938781155782
590.7013411800256
858.0516119559613
1078.3269400978681
586.1565668196695
372.8856047744327
612.7594872812966
996.4586135398793
913.9782041417639
554.3438221701232
183.48921430772165
437.77749670076366
194.69596168312057
1283.6575114426955
495.47291848126855
1586.3367180310456
1011.5455436278994
310.812224985905
310.812224985905
1059.2353374942168
183.48921430772165
392.0520770382239
392.0520770382239
686.4529514420435
1100.297158936266
391.18457382996047
655.1990155920734
586.3161340749324
230.22507008679773
201.3000245381857
388.87938828662067
288.55763083600493
28.19820398006049
1193.8829658088691
731.0524599084248
591.4879359861939
156.294524942927
310.812224985905
217.90646229964605
1152.564873400461
1232.9035131642095
454.01148996693405
1063.2644865270424
705.4868969405032
475.7098493903244
282.84454092192505
170.14198074775453
619.1318515847796
176.19368493761442
718.3056105486306
936.6483093164342
769.9732709857429
51.489304237185365
466.5986713394146
156.20309319625562
853.4189997856379
327.01632668404784
777.5581528062907
422.3798063025139
857.7495830877278
644.8254363641604
492.979095326767
1089.8060978637607
255.85252811559036
886.8883965605337
635.5097104347611
551.7241136785215
1304.315414855029
2002.488713381047
960.8112921266074
448.26536947989166
631.1304669997121
485.60208470161064
98.47957421520235
819.5569438194507
359.5319122983756
1478.2018340555271
268.64154745181366
814.1210831910321
1465.092643422357
738.9671676500246
297.1996593712403
718.3963489164632
437.55903194440367
416.2616527294758
183.48921430772165
1169.4135732649788
188.06604950962097
566.7916679867277
629.86250473228
230.22507008679773
498.45914822754264
372.83283934929597
268.26464697836906
1325.261343420948
1323.229411182944
1907.42322115
3349.79180233
604.3834253669191
465.2731918125249
1034.681995850534
585.249825399295
495.9169493026039
829.4044027039768
516.165547914587
1783.9535864878806
548.9384716530468
392.0520770382239
170.14198074775453
611.8206404189021
503.7235877425183
448.26536947989166
187.78680066668176
629.86250473228
583.1525512905216
98.47957421520235
586.1901436312017
448.26536947989166
755.4792999533731
230.22507008679773
864.6781433054202
807.0922711986001
1028.9061196292346
2159.29931174433
196.60890116120487
369.5142853914548
459.34361978891997
158.74369471130188
559.5522065065381
375.8680735935312
310.812224985905
709.8558885260404
900.2996550000273
2469.034849440017
2504.08866424
2626.85651155
3090.12166541
408.8458520640899
1673.5287760555714
509.02791659852676
722.5424342032744
572.2559821812978
183.48921430772165
447.83773080028305
516.165547914587
896.8899113730783


==> data/resp_time_data/Send_Closest_Resp_Times_6.csv <==
time
354.270141265279
105.29767923353016
884.7557762843514
151.67177367878088
181.31018638818387
329.9090937187733
355.1831177055299
186.5855628862578
20.47427323789533
329.630828645887
358.9799294833635
232.20277118783238
183.48921430772165
133.5721756524796
554.3438221701232
469.05187711954784
359.5319122983756
385.2060215972711
686.4529514420435
936.6483093164342
509.6427035864277
267.43715726007304
365.1080040547842
617.4247860440383
59.224637024590514
503.7235877425183
355.1831177055299
434.4414395011218
617.4247860440383
98.47957421520235
739.9779827070768
384.7562587167194
376.3318160723244
901.6635952946992
1242.3495906743517
522.8711929658267
313.79384201201873
75.30135568091148
442.83412366258875
89.70135800299691
478.33937247014234
457.1302143085526
351.4321428668321
592.7996093983318
361.38056436103477
412.04168187462926
235.15529125491352
469.05187711954784
366.87659306157656
650.810523382627
504.61911147906295
185.40581206235802
97.23009147131977
382.6638441286638
19.67622379479876
3.418654575609059
209.40049456703505
339.28527752208515
302.92497329955523
469.05187711954784
882.5463204490476
967.2801126878879
19.853571010116504
347.38978220453
98.47957421520235
14.762399598746454
106.11751140548758
230.22507008679773
230.22507008679773
286.6851651586847
682.4522592002999
362.85849660464396
329.9090937187733
658.4562903817284
151.1141958650389
106.02697571385518
160.84058532023377
362.10310336996776
823.9528732923783
326.1054912285662
108.44718127048455
190.92586610867724
530.7117863265936
21.18957089475009
366.87659306157656
288.5485000545148
2.705360129901698
434.89755730842796
170.14198074775453
160.84058532023377
334.8903225379815
792.32726090307
366.87659306157656
448.26536947989166
226.3816586443308
507.63516062156253
654.5884805478216
351.4321428668321
223.18741112117263
1062.9968131687444
1020.6934546673532
106.15058184480807
1096.3205354318206
507.63516062156253
1408.1264771141643
785.0380996533385
342.00905171840134
160.84058532023377
359.64019981735413
507.63516062156253
759.3962656290406
208.77798516555097
235.15529125491352
546.998960226983
196.60890116120487
555.2440285756081
1212.9678217393612
536.9049832972839
507.2958018339861
267.43715726007304
268.26464697836906
230.22507008679773
151.26344811738872
356.36761113073595
535.1812967870059
883.3244515856538
789.3716130650223
196.60890116120487
230.22507008679773
305.334972885882
133.5721756524796
136.86427043017122
576.2234134239008
317.615398634605
568.6042774269997
777.5211079041578
478.3890469708806
503.7235877425183
143.57928351699678
289.74126189558484
41.12958163797525
1150.962868217826
65.44432781719235
509.6427035864277
469.05187711954784
276.17541663944826
594.9930964820829
446.609412122771
196.60890116120487
384.2997212745224
181.31018638818387
181.31018638818387
384.2997212745224
510.8047421298874
438.0032032682693
290.73884882184194
388.87938828662067
151.67177367878088
2.705360129901698
321.62569886082156
488.11017447340157
385.5487036894527
196.60890116120487
355.1831177055299
459.959938494436
283.1476058687715
268.26464697836906
503.7235877425183
315.18982494667284
407.37160247129685
620.1258045868186
27.588345208804903
143.57928351699678
477.31055301962726
784.9974073112218
444.20655210068026
98.47957421520235
578.7675884592242
19.853571010116504
186.4296985686595
379.8015425150309
635.2360042911766
385.2060215972711
585.4110455306018
310.7309819535672
230.68842792895296
267.43715726007304
385.2060215972711
132.05873174611466
31.633087339677203
230.22507008679773
492.5302174555408
288.55763083600493
503.75141307457955
1548.1241202986682
290.73884882184194
204.37094334806827
143.57928351699678
599.8968367083195
298.73979876092693
679.2691520796486
279.95864419242963
363.33093208486997
170.14198074775453
286.7984248584777
338.3533767020289
1070.5624137494772
2155.3731588322
466.518661164848
850.4297126812924
1307.9099514059712
546.7986889284545
149.09498542583762
613.4883296468639
355.1831177055299
503.50291217523755
207.98230595892755
404.3081491299801
151.67177367878088
196.60890116120487
98.47957421520235
617.4247860440383
106.02697571385518
554.5365734165961
1030.2830213728373
1124.0761288462372
408.4420212338399
348.4986068800182
329.9090937187733
405.76978268620377
290.73884882184194
464.5065050031409
904.5774121401997
448.5822266079552
134.93737874321928
132.42337482633312
369.5142853914548
475.7098493903244
193.88631287740208
267.43715726007304
232.7842561827481
118.88899860511893
381.372324209217
507.63516062156253
843.1862715866384
503.7235877425183
230.22507008679773
423.6425913657768
181.31018638818387
441.6399770692836
478.33937247014234
617.4247860440383
604.4961598792894
148.66037062265713
746.6100429541331
623.8506213339734
574.1646327418891
268.64154745181366
317.9611565900604
550.7132828042601
522.8711929658267
452.37961846191683
267.43715726007304
643.3035862048195
171.71852660227333
822.6542066662599
507.6530201113589
232.78748524876417
586.7085947319665
437.1338218190373
235.15529125491352
232.20277118783238
1129.9227269142048
437.1338218190373
683.2648887639067
355.1831177055299
715.383468463482
1027.66091260741
628.389182855965
278.938671610182
106.02697571385518
69.06944196992173
620.8180517139587
498.98041711246964
181.31018638818387
46.497080515309676
321.9133336559467
170.14198074775453
133.5721756524796
196.60890116120487
492.979095326767
106.02697571385518
358.9799294833635
98.47957421520235
566.7916679867277
900.8183489829465
230.22507008679773
71.77810342618994
106.02697571385518
288.55763083600493
151.67177367878088
19.896997065181736
657.2639345535931
568.6042774269997
904.6093581892842
587.0191344717601
715.383468463482
228.73704444323934
143.57928351699678
310.812224985905
663.0336246952243
437.0897468410949
181.31018638818387
516.165547914587
992.0730526364054
209.40049456703505
773.1125889865465
381.372324209217
395.2043945444281
284.04617836899126
592.3699663098752
919.9898994613205
288.55763083600493
443.3205788246862
143.57928351699678
391.9038134994296
351.4321428668321
286.7984248584777
733.8049142675941
221.3131352901568
268.64154745181366
619.2328186725198
682.4522592002999
420.19286731679614
834.4526518892792
358.1928737799656
196.60890116120487
828.3313692812446
306.3616103918255
208.77798516555097
596.8722556850161
1186.5789500383892
523.3534447086209
98.47957421520235
161.33720644915775
106.02697571385518
1098.4878312376559
226.6271214680328
440.4012186485648
183.48921430772165
297.1996593712403
236.50538405738834
507.6530201113589
269.83137630767465
31.633087339677203
313.79384201201873
53.50729143299636
288.55763083600493
469.05187711954784
383.7351860514904
442.29777441655256
589.3375992031799
124.46916187871871
351.8959350541694
342.00905171840134
232.20277118783238
4.862890721143937
369.2666174961325
264.954755402574
305.334972885882
784.9974073112218
106.02697571385518
183.48921430772165
267.43715726007304
266.8108837818611
540.0820093393802
933.1778617762011
580.6691597057503
133.5721756524796
230.22507008679773
507.6530201113589
1029.320141434823
940.0789092393825
619.2328186725198
363.38824599280343
650.810523382627
1177.3072461423571
811.4643342924132
617.4247860440383
280.0701597778447
397.2465457753412
236.50538405738834
315.18982494667284
268.26464697836906
196.60890116120487
267.43715726007304
98.47957421520235
167.11342958095616
596.7483208869501
271.8016557080884
106.02697571385518
443.3205788246862
111.45712374375843
288.55763083600493
234.10943148427685
402.69297348452545
399.21602464164135
686.4529514420435
527.2546430425315
267.43715726007304
103.68211791708542
183.48921430772165
460.7200801992447
321.62569886082156
101.38705906534413
763.3535561308192
160.84058532023377
98.47957421520235
228.92432802169398
98.47957421520235
605.2605899063203
98.47957421520235
707.5920535144764
396.60198870849337
394.1255770351133
342.00905171840134
153.54208825805543
366.87659306157656
265.38310242766573
355.1831177055299
555.0718170784666
267.43715726007304
319.19313682642905
495.3679621096675
904.0862990105949
523.3534447086209
604.3834253669191
594.320323333741
153.13634405115926
168.3348692943886
221.3131352901568
384.2997212745224
686.4529514420435
394.1255770351133
432.58272687134314
305.334972885882
170.14198074775453
640.7994945710979
974.8485770327679
361.92118999151495
221.3131352901568
315.2914454749663
174.66247771331163
310.796474223767
234.10943148427685
268.756325220983
377.8578295735655
355.1831177055299
385.2060215972711
516.165547914587
171.2047773551847
586.7085947319665
894.3895113608647
329.9090937187733
390.1412645234812
235.15529125491352
225.41138510185314
95.47960221297413
375.3618836858033
342.00905171840134
112.0473420694289
372.83283934929597
362.10310336996776
901.1149176033424
412.29193369542264
170.14198074775453
894.612251945766
568.6042774269997
728.4797931033116
686.4529514420435
235.0621638754768
372.391880638501
509.02791659852676
181.31018638818387
416.99806800377263
288.55763083600493
356.43383505326943
234.10943148427685
201.3000245381857
385.2060215972711
945.1114902630765
456.15743045950893
256.5310218416899
269.1877881623955
106.02697571385518
106.02697571385518
234.10943148427685
575.4613043240859
437.1338218190373
288.55763083600493
522.8711929658267
454.80788503634045
532.1438931391447
277.6357057795572
352.60247012785373
308.4058832865512
526.633517716561
499.4018737774271
234.10943148427685
235.7290471588101
288.5485000545148
660.4960515448115
585.4110455306018
169.8795831861327
707.5920535144764
571.2526593507719
362.7836563825656
130.62412199875567
617.4247860440383
362.7836563825656
72.30785248290509
556.1854572344491
342.00905171840134
580.0762633289186
255.85252811559036
1150.962868217826
230.22507008679773
492.1293916733147
661.8909186263317
680.7151786295831
668.0226583090946
709.5900747483832
523.3534447086209
507.63516062156253
54.734411699178224
128.35023395380492
478.3890469708806
507.6530201113589
19.853571010116504
235.15529125491352
184.67505764048724
1044.5828229226493
129.02619223974716
267.43715726007304
129.02619223974716
43.13121647389137
432.7178697729424
527.7556581567424
209.62708799740562
829.9030620585777
507.2958018339861
133.5721756524796
366.87659306157656
391.9038134994296
274.04051092507234
438.34062141386295
589.5313837241498
185.40581206235802
683.2648887639067
236.50538405738834
802.9324404970255
349.2686289282816
408.4420212338399
25.124227284214232
359.5319122983756
133.5721756524796
329.9090937187733
219.91521540641676
160.84058532023377
351.4321428668321
610.3051630586747
125.3501429076684
183.48921430772165
1020.5365425144962
469.05187711954784
571.2526593507719
234.10943148427685
523.3534447086209
437.55903194440367
181.46105943151554
379.0699063469936
603.9089119568202
305.334972885882
468.8209237300077
208.77798516555097
284.04617836899126
331.6690357653182
803.8856559498837
160.84058532023377
226.3816586443308
310.812224985905
428.5414700942211
638.5925521085803
230.22507008679773
646.5025229790157
314.19393162724606
166.6992495165194
450.2317758211906
331.1056978971173
384.2997212745224
351.4321428668321
862.8023534417184
509.02791659852676
342.00905171840134
564.2844623643574
576.2234134239008
387.01438656873233
121.54141631003237
288.55763083600493
457.1302143085526
454.80788503634045
128.35023395380492
313.79384201201873
686.4529514420435
617.4247860440383
410.3759837872994
480.3869493298727
319.49520616829926
306.68262525106616
174.63320973717194
343.20875413645007
466.518661164848
143.57928351699678
305.334972885882
454.80788503634045
342.1962645753743
106.02697571385518
380.7016625494426
321.62569886082156
175.3631136673104
766.5304711197228
785.2896571789753
316.1873195565466
467.717578350011
267.43715726007304
469.05187711954784
267.43715726007304
313.79384201201873
133.5721756524796
1164.6683223588084
230.22507008679773
1813.161182532342
571.4965927648594
1050.89107547
396.5769412380524
1446.2710207841872
18.37028954878773
588.3365520553402
437.9299458962645
375.3618836858033
585.249825399295
230.22507008679773
351.4321428668321
305.07831573915865
535.4831152463514
886.371244993759
746.9563219738119
451.1671495862821
931.5625364940223
167.5504718284973
381.8183707730182
299.25568395802634
793.7552507279765
416.99806800377263
496.35859406391535
385.2060215972711
26.621776097304316
98.47957421520235
181.31018638818387
972.6522514781867
733.8049142675941
704.8239390481773
514.1317457295489
384.9405230469911
319.49520616829926
160.84058532023377
916.8507413003645
249.98914570272962
402.5546944601739
165.10900992891433
329.9090937187733
437.77749670076366
71.91256646782928
39.96325691368679
177.05126429138036
437.1338218190373
140.86111348958082
407.19356502191647
437.1338218190373
1164.6683223588084
777.5211079041578
394.1255770351133
133.5721756524796
188.25355678170257
363.8758216302785
234.10943148427685
2.705360129901698
250.64982956064014
305.334972885882
459.3769040266721
381.8183707730182
160.84058532023377
208.77798516555097
448.26536947989166
388.87938828662067
267.43715726007304
623.8506213339734
522.8711929658267
306.3616103918255
281.4327843027368
133.5721756524796
282.08844600319225
63.917689866742066
143.57928351699678
647.4473261762588
616.6853987524304
236.50538405738834
205.73250653078819
132.42337482633312
317.9611565900604
585.249825399295
288.5485000545148
355.1831177055299
497.4758954543822
267.43715726007304
132.42337482633312
359.8920860271668
214.00750786472315
635.2360042911766
48.603286011385954
619.5451537805653
329.9090937187733
235.08674495802768
201.3000245381857
519.8127628555617
732.9335846993374
1129.8597457023532
811.4643342924132
641.2660531998913
585.4110455306018
754.196147800616
294.4481734433386
355.1831177055299
333.7904306765886
994.3089223781705
288.5485000545148
378.5534037824573
532.1438931391447
594.0262031285682
351.4321428668321
399.21602464164135
504.23765398847235
585.249825399295
267.43715726007304
291.89200917528
453.4591443700781
38.98193725151913
160.84058532023377
507.63516062156253
106.02697571385518
133.5721756524796
306.3616103918255
63.05773025912276
153.13634405115926
507.63516062156253
454.80788503634045
568.6042774269997
450.72780147735216
478.33937247014234
469.05187711954784
74.81587846609156
98.47957421520235
214.80613207603602
308.25984355566374
210.9639538097317
402.46309833056097
230.22507008679773
402.46309833056097
522.8711929658267
235.15529125491352
185.40581206235802
208.77798516555097
50.233437843016276
1191.739169820275
1326.579683794708
1318.4585997008714
393.09314404618175
706.1383451129335
241.8668256889775
202.23329509046275
321.62569886082156
269.1877881623955
445.73071332061306
181.2865127172442
319.1720250995832
469.05187711954784
386.10654893253354
384.2997212745224
326.1054912285662
661.8909186263317
434.6781140125598
1083.1359770682675
724.0490191350838
336.6252163019682
453.68347798194566
152.0688231312699
98.47957421520235
843.1862715866384
875.0907316485525
1642.3300329534327
351.4321428668321
970.2657570742348
363.61932912995866
1103.689982474048
366.9272926523019
795.6900088858522
913.9782041417639
1014.4675310473336
44.12539624622975
693.7719292807235
559.803018512947
441.14987215070425
83.13540313830863
595.3147938250189
837.167168021516
1012.3728808107008
531.8432416937025
128.51329246807705
1003.9452248269224
1213.3280347642149
683.2648887639067
637.396401266941
525.9592243785421
342.00905171840134
329.9090937187733
389.47165230596426
686.4529514420435
284.04617836899126
274.2753167187444
329.07259130447505
886.8883965605337
594.0262031285682
355.1831177055299
305.48999589909744
448.5822266079552
434.89755730842796
448.5822266079552
469.05187711954784
399.7822581166166
259.88518335386294
800.1235098664248
1118.0169234343532
933.6883704161912
781.1806135558943
305.334972885882
507.2958018339861
331.6690357653182
503.7235877425183
862.8023534417184
623.657997690354
196.60890116120487
522.8711929658267
143.8730359345823
63.17960260257719
248.97943368277535
617.4247860440383
686.4529514420435
267.43715726007304
106.02697571385518
355.1831177055299
267.43715726007304
542.3706541923733
197.35569121254008
806.7076845374455
496.02517438345023
441.14987215070425
460.098936331593
286.7984248584777
411.63763161819475
683.2648887639067
1062.9968131687444
382.6638441286638
446.609412122771
331.6690357653182
587.0191344717601
392.0520770382239
492.49133717559863
235.15529125491352
196.60890116120487
235.15529125491352
455.372581115155
342.00905171840134
610.176283477165
1095.6979155088507
465.2731918125249
703.9284328685685
106.02697571385518
306.747591249474
366.87659306157656
501.753145527172
921.5943629264699
5.321291796629346
385.2060215972711
329.9090937187733
128.51329246807705
212.48450258280644
325.2246544588911
521.4389252894739
315.18982494667284
160.84058532023377
549.6107090826258
968.393545551203
541.9822863989102
469.45069206511874
478.3890469708806
592.3699663098752
268.3287405506148
661.8909186263317
708.1389860526859
474.48383376122297
183.48921430772165
437.55903194440367
732.3403048374809
331.62762509646507
291.64173897148294
321.62569886082156
319.49520616829926
495.5927991987351
275.29329339720584
230.22507008679773
226.97792813598497
404.7229461145591
599.9150519771046
65.44432781719235
160.44256770127657
483.98185245941886
940.0789092393825
352.85918815006266
208.77798516555097
569.8827629415887
628.389182855965
428.5414700942211
375.46631718840007
232.8617108695433
232.8617108695433
268.26464697836906
470.1600714861273
855.7665374436971
318.651776385284
596.7483208869501
181.31018638818387
660.4960515448115
710.6541651796595
421.46693803565955
358.9799294833635
932.8135705760499
329.9090937187733
447.83773080028305
242.89569754899094
183.48921430772165
151.67177367878088
454.80788503634045
722.523265166781
762.8351575427221
1383.751452246465
255.85252811559036
964.820221552
900.643925144
160.84058532023377
703.9284328685685
552.7598825596561
585.4110455306018
386.10654893253354
1347.6637930505563
1181.1582703219835
135.07269080253764
501.753145527172
19.364629262536912
183.48921430772165
417.872105065433
843.1862715866384
820.798216894509
601.5981463800415
783.8437537972437
332.62914301471704
1096.3205354318206
507.6530201113589
132.42337482633312
316.12209933358855
288.31850850475064
351.4321428668321
487.81124797138114
480.0036920548835
143.57928351699678
720.9078217352502
772.6721473979153
345.15200249374476
683.2648887639067
370.47973736818517
332.71600438216154
235.15529125491352
544.1843409325887
321.62569886082156
385.2060215972711
385.2060215972711
106.02697571385518
462.7173007131413
385.2060215972711
569.8827629415887
385.2060215972711
213.89684278222094
336.84568634827673
231.62828197640738
594.0262031285682
629.86250473228
219.45714164535607
683.2648887639067
267.43715726007304
469.05187711954784
438.4261555546521
702.1661831650138
87.08026729831032
170.14198074775453
230.22507008679773
115.26268517130585
579.3889206185767
1112.5481740909038
1044.903108107176
1192.7824586761303
663.442965269
90.84551355725638
355.1831177055299
292.1611441951429
98.47957421520235
374.99448172130013
331.6690357653182
466.0295175111798
715.383468463482
492.1488292057666
138.04118030315865
372.83283934929597
469.05187711954784
192.91962888096492
587.4764317757158
267.43715726007304
342.00905171840134
234.10943148427685
622.5278170552534
351.4321428668321
577.6352895824182
288.55763083600493
209.40049456703505
80.09901732472599
554.0855936476637
363.25118476424115
599.8762047553452
230.22507008679773
26.58561273616381
401.2266588448958
230.22507008679773
207.98230595892755
356.43383505326943
550.6288941423795
1181.6082161893416
59.224637024590514
728.2981580681037
362.10310336996776
379.8015425150309
183.48921430772165
447.83773080028305
619.2328186725198
33.265118289387026
384.2997212745224
137.48838646904855
1088.6585641994948
520.1201508418158
333.12905959381845
160.84058532023377
196.60890116120487
161.46951321396892
522.8711929658267
329.9090937187733
356.43383505326943
469.05187711954784
64.79173943229688
596.9610780487366
573.1751780855224
702.1661831650138
172.96412561821205
416.8028491220838
143.57928351699678
385.2060215972711
169.8795831861327
226.3816586443308
319.49520616829926
735.1445914137729
183.48921430772165
585.249825399295
356.43383505326943
382.6638441286638
530.5807686031186
507.6530201113589
132.42337482633312
374.510818202418
98.47957421520235
438.0032032682693
89.01344145037164
586.7668372664391
686.4529514420435
507.6530201113589
342.00905171840134
226.40240684867445
474.7635698871226
234.10943148427685
220.0004915711689
143.57928351699678
319.49520616829926
388.87938828662067
338.3533767020289
170.14198074775453
170.14198074775453
382.9275662417212
507.6530201113589
230.22507008679773
507.6530201113589
570.2067692596444
1110.6907166353224
596.7483208869501
365.7166324921097
381.8183707730182
384.2997212745224
765.243524804529
439.4228731159722
522.8711929658267
732.9198548550256
285.6756980967971
98.47957421520235
454.80788503634045
594.0262031285682
294.8266618265095
376.4879941697239
98.47957421520235
256.8030540935367
960.1888837471017
349.8281061244966
385.2060215972711
703.9284328685685
234.10943148427685
268.26464697836906
385.2060215972711
518.7916381354102
160.84058532023377
267.43715726007304
392.50401578596063
351.4321428668321
569.8827629415887
604.1547110598138
816.6446602499205
283.7830834831709
310.796474223767
964.5367278995097
631.1304669997121
307.85882015712605
355.1831177055299
523.899204676545
248.95687396160244
452.04933538467077
149.98861544881467
434.518810781185
135.1145772465563
169.27827764095696
133.5721756524796
70.63369979189225
347.46672461228894
280.0701597778447
51.489304237185365
484.4163291163699
380.87622972553675
469.05187711954784
171.1265974162193
385.1094711692843
209.1138767181936
355.1831177055299
170.14198074775453
404.4677981824608
459.959938494436
425.95627954109216
682.2385463501349
913.3331210551893
1185.5482413505679
1071.0601639017423
646.7006731175592
476.72956436268794
489.04313523753314
635.3978040114379
170.14198074775453
381.29630314762
137.432937420798
461.3712709371914
68.1592599102882
363.25118476424115
440.96728992636633
291.89200917528
70.70230034863079
788.2560797459702
66.50645808786126
183.48921430772165
811.4867634829776
227.2118666986959
160.84058532023377
235.15529125491352
288.55763083600493
230.22507008679773
169.8795831861327
527.8627621271941
566.7916679867277
290.73884882184194
288.55763083600493
174.63320973717194
98.47957421520235
342.1962645753743
397.0512358335478
170.14198074775453
196.60890116120487
454.80788503634045
16.63956460258521
1037.6687068836297
191.11032484791352
907.4671797955009
448.26536947989166
409.87841122044716
1006.4363626314679
357.18962477702553
566.8744621213807
463.57971373164014
481.14620000723386
166.4749206905944
437.1191570219761
469.05187711954784
208.77798516555097
603.4938781155782
290.73884882184194
205.7457108532811
288.5485000545148
66.50645808786126
372.8856047744327
469.05187711954784
996.4586135398793
913.9782041417639
554.3438221701232
183.48921430772165
437.77749670076366
194.69596168312057
961.7530803133234
270.844995621132
646.5025229790157
351.4321428668321
235.15529125491352
235.15529125491352
448.26536947989166
183.48921430772165
385.2060215972711
385.2060215972711
686.4529514420435
964.5367278995097
391.18457382996047
654.5884805478216
351.5667569146449
230.22507008679773
201.3000245381857
388.87938828662067
288.55763083600493
28.19820398006049
443.3205788246862
507.6530201113589
532.1438931391447
156.294524942927
235.15529125491352
217.90646229964605
803.0511281860028
1232.9035131642095
337.6695117885729
569.8827629415887
372.09593627592704
475.7098493903244
19.896997065181736
170.14198074775453
617.4247860440383
416.3551227440479
555.3566462544003
811.4643342924132
523.3534447086209
51.489304237185365
466.5986713394146
156.20309319625562
65.44432781719235
327.01632668404784
777.5581528062907
245.9102309242123
291.12337971481986
644.8254363641604
193.8369881694146
683.2648887639067
255.85252811559036
886.8883965605337
635.5097104347611
373.0224143052006
213.89684278222094
241.8668256889775
788.9422097898238
267.43715726007304
281.4327843027368
485.60208470161064
98.47957421520235
143.57928351699678
359.5319122983756
1027.66091260741
268.64154745181366
809.8684189652064
216.01429198171675
98.47957421520235
297.1996593712403
555.3566462544003
437.55903194440367
416.2616527294758
183.48921430772165
791.5762970935351
188.06604950962097
566.7916679867277
384.2997212745224
230.22507008679773
498.45914822754264
372.83283934929597
268.26464697836906
1150.962868217826
1162.2469809738866
1029.320141434823
1255.0949631532408
395.60544020136814
465.2731918125249
234.10943148427685
585.249825399295
436.1313000887481
384.2997212745224
516.165547914587
31.64395072375778
283.10319203650903
385.2060215972711
170.14198074775453
429.6790135223087
503.7235877425183
267.43715726007304
187.78680066668176
384.2997212745224
342.00905171840134
98.47957421520235
586.1901436312017
267.43715726007304
608.9802114295111
230.22507008679773
109.1797443553571
707.5920535144764
98.47957421520235
472.0374521553098
196.60890116120487
369.5142853914548
459.34361978891997
158.74369471130188
133.5721756524796
375.8680735935312
235.15529125491352
571.5456494489216
219.45714164535607
1415.03036894471
306.3616103918255
1115.7521712949047
183.48921430772165
219.45714164535607
172.60768510507734
509.02791659852676
235.15529125491352
112.99702446769398
183.48921430772165
447.83773080028305
355.1831177055299
650.810523382627


==> data/resp_time_data/real_incident_resp.csv <==
index, time
0,215.0
1,222.287
2,484.0
3,445.0
4,152.86
5,252.0
6,660.0
7,248.133
8,222.0
9,352.0
10,648.0
11,210.0
12,551.0
13,225.0
14,150.0
15,496.0
16,211.0
17,303.0
18,314.717
19,338.0
20,490.13
21,247.0
22,415.0
23,355.927
24,385.0
25,588.0
26,673.604
27,499.0
28,323.0
29,587.0
30,384.0
31,177.0
32,448.0
33,723.0
34,376.863
35,330.0
36,410.0
37,391.007
38,491.987
39,284.467
40,304.0
41,502.71
42,313.077
43,218.0
44,319.0
45,441.0
46,241.0
47,298.0
48,789.0
49,354.0
50,158.297
51,472.0
52,1269.0
53,384.817
54,158.893
55,584.0
56,412.483
57,237.0
58,192.0
59,351.07
60,382.0
61,201.0
62,534.0
63,435.0
64,350.0
65,445.0
66,547.0
67,409.0
68,139.193
69,314.0
70,325.0
71,377.0
72,357.0
73,354.0
74,360.91
75,328.0
76,281.0
77,399.0
78,383.0
79,250.0
80,524.0
81,447.0
82,560.0
83,499.0
84,281.25
85,484.933
86,693.0
87,334.0
88,309.0
89,637.803
90,259.0
91,280.0
92,501.0
93,445.0
94,681.4
95,291.0
96,363.0
97,222.027
98,314.0
99,414.0
100,678.0
101,187.0
102,370.0
103,627.0
104,323.0
105,545.826
106,337.0
107,614.0
108,388.0
109,168.103
110,279.503
111,333.0
112,297.0
113,244.693
114,248.79
115,404.21
116,259.0
117,179.726
118,412.0
119,813.0
120,525.0
121,596.0
122,347.0
123,346.0
124,365.0
125,328.473
126,497.0
127,358.327
128,198.0
129,571.0
130,120.0
131,228.0
132,432.5
133,274.0
134,244.0
135,317.0
136,199.0
137,186.0
138,270.807
139,224.0
140,344.0
141,301.787
142,567.0
143,461.524
144,220.0
145,396.0
146,284.0
147,273.0
148,327.0
149,240.0
150,260.0
151,317.0
152,181.0
153,176.273
154,433.413
155,213.0
156,324.0
157,1001.0
158,347.0
159,403.0
160,285.737
161,871.0
162,288.0
163,326.0
164,336.0
165,172.0
166,444.27
167,1625.0
168,429.0
169,179.89
170,51.03
171,331.0
172,636.0
173,572.98
174,275.0
175,647.0
176,226.0
177,222.383
178,426.913
179,225.943
180,752.0
181,199.963
182,290.0
183,728.41
184,305.0
185,308.0
186,333.0
187,330.0
188,285.0
189,391.0
190,362.0
191,451.0
192,246.0
193,539.0
194,367.776
195,38.86
196,331.65
197,68.0
198,154.5
199,252.0
200,317.0
201,387.0
202,337.0
203,408.566
204,322.0
205,488.0
206,441.0
207,293.68
208,645.0
209,205.0
210,446.0
211,423.803
212,329.0
213,504.0
214,208.137
215,314.0
216,270.893
217,857.0
218,476.0
219,138.0
220,514.0
221,377.0
222,563.0
223,278.913
224,343.0
225,101.0
226,148.0
227,382.003
228,494.0
229,324.813
230,230.0
231,430.0
232,234.876
233,250.0
234,346.75
235,427.0
236,346.873
237,363.523
238,322.0
239,712.0
240,507.0
241,411.0
242,387.0
243,492.0
244,482.06
245,294.53
246,317.293
247,583.0
248,230.0
249,292.0
250,399.0
251,293.0
252,411.197
253,276.0
254,402.877
255,188.0
256,558.0
257,310.0
258,351.0
259,381.0
260,281.0
261,285.013
262,216.0
263,545.0
264,117.0
265,279.0
266,505.0
267,288.0
268,321.0
269,560.0
270,358.0
271,382.013
272,371.0
273,297.0
274,257.0
275,364.0
276,838.0
277,288.763
278,403.0
279,468.0
280,265.0
281,308.0
282,315.0
283,143.0
284,405.0
285,279.0
286,64.4
287,215.0
288,566.157
289,418.0
290,366.057
291,384.0
292,295.0
293,292.0
294,393.0
295,116.0
296,437.44
297,175.983
298,363.773
299,422.0
300,284.0
301,564.0
302,324.0
303,340.0
304,448.0
305,887.37
306,159.0
307,778.0
308,358.25
309,353.0
310,237.0
311,559.0
312,361.0
313,312.0
314,285.0
315,447.0
316,174.0
317,312.0
318,405.0
319,761.0
320,519.0
321,386.263
322,204.74
323,308.0
324,340.0
325,492.0
326,245.0
327,337.0
328,299.42
329,81.0
330,297.0
331,78.0
332,496.0
333,197.0
334,165.0
335,179.0
336,449.0
337,434.0
338,537.0
339,439.0
340,263.0
341,324.0
342,305.0
343,299.0
344,276.0
345,208.0
346,256.593
347,452.097
348,308.0
349,133.0
350,324.0
351,380.0
352,254.0
353,183.0
354,433.0
355,261.987
356,212.0
357,315.0
358,337.363
359,338.804
360,227.21
361,337.923
362,325.963
363,332.587
364,256.443
365,33.0
366,224.0
367,364.0
368,280.0
369,409.0
370,249.0
371,299.0
372,540.0
373,384.0
374,368.0
375,215.0
376,218.0
377,381.0
378,1379.103
379,377.0
380,197.0
381,596.0
382,369.0
383,358.0
384,227.0
385,356.0
386,356.0
387,233.0
388,291.307
389,221.253
390,142.0
391,450.903
392,283.0
393,140.0
394,208.0
395,340.0
396,334.0
397,397.0
398,379.0
399,662.0
400,388.0
401,302.0
402,250.0
403,147.0
404,165.0
405,239.0
406,42.553
407,479.0
408,347.263
409,422.0
410,145.723
411,68.283
412,375.553
413,323.293
414,386.733
415,304.0
416,478.0
417,299.0
418,244.0
419,364.81
420,378.0
421,331.676
422,246.0
423,136.337
424,341.0
425,205.86
426,277.24
427,217.0
428,358.477
429,174.0
430,248.0
431,394.227
432,307.0
433,401.643
434,290.0
435,246.573
436,348.75
437,120.593
438,414.0
439,186.54
440,220.16
441,888.0
442,332.0
443,176.0
444,230.0
445,234.0
446,382.0
447,240.0
448,156.0
449,422.0
450,626.933
451,335.01
452,334.0
453,1138.0
454,446.637
455,260.517
456,295.117
457,193.9
458,201.034
459,173.833
460,493.0
461,374.0
462,238.0
463,323.057
464,191.0
465,358.0
466,229.0
467,599.0
468,291.3
469,124.0
470,1557.0
471,241.0
472,287.0
473,329.0
474,621.143
475,339.0
476,431.0
477,261.0
478,653.0
479,199.937
480,160.0
481,210.0
482,312.0
483,353.0
484,255.0
485,322.0
486,325.95
487,454.567
488,251.0
489,421.0
490,260.0
491,474.0
492,464.0
493,656.5
494,250.0
495,318.0
496,309.0
497,226.0
498,203.0
499,423.893
500,175.047
501,381.0
502,254.0
503,365.0
504,375.0
505,280.0
506,293.61
507,482.0
508,196.0
509,199.0
510,360.0
511,284.637
512,264.0
513,162.523
514,372.0
515,201.0
516,304.0
517,545.0
518,238.873
519,181.0
520,298.0
521,262.0
522,277.22
523,339.0
524,116.0
525,129.0
526,399.577
527,216.0
528,452.0
529,236.463
530,378.0
531,402.0
532,365.0
533,171.0
534,231.813
535,228.473
536,98.0
537,416.0
538,264.043
539,140.0
540,225.0
541,235.0
542,301.0
543,404.0
544,336.47
545,366.0
546,291.0
547,307.24
548,345.0
549,583.0
550,386.0
551,243.017
552,96.0
553,137.0
554,363.0
555,380.107
556,259.0
557,138.04
558,283.0
559,144.923
560,834.0
561,262.0
562,285.0
563,248.753
564,359.74
565,236.607
566,305.0
567,706.0
568,288.0
569,602.0
570,353.55
571,331.0
572,206.007
573,101.217
574,270.0
575,811.183
576,138.0
577,480.61
578,492.067
579,661.0
580,735.36
581,269.0
582,418.0
583,513.443
584,351.0
585,277.503
586,271.0
587,260.0
588,866.0
589,277.0
590,321.0
591,400.867
592,558.0
593,359.273
594,436.42
595,485.59
596,295.83
597,398.0
598,247.0
599,894.37
600,174.9
601,284.0
602,411.0
603,373.0
604,327.07
605,296.0
606,392.0
607,446.0
608,402.0
609,314.0
610,149.0
611,402.0
612,496.0
613,470.963
614,155.0
615,217.59
616,222.0
617,319.103
618,286.0
619,147.0
620,319.0
621,239.0
622,535.0
623,342.0
624,480.107
625,451.0
626,232.0
627,240.0
628,191.0
629,632.0
630,341.0
631,247.767
632,329.0
633,267.397
634,324.0
635,218.27
636,429.093
637,530.0
638,828.023
639,452.757
640,486.0
641,244.0
642,446.52
643,267.404
644,173.0
645,150.65
646,494.0
647,606.217
648,418.223
649,512.0
650,157.0
651,318.0
652,21.567
653,354.0
654,329.917
655,278.0
656,408.0
657,322.0
658,900.0
659,374.0
660,252.0
661,44.55
662,198.0
663,302.0
664,208.423
665,373.783
666,352.783
667,361.0
668,335.8
669,407.0
670,277.0
671,328.0
672,479.0
673,277.0
674,390.13
675,261.0
676,404.573
677,709.0
678,356.0
679,210.034
680,292.0
681,202.0
682,623.0
683,155.566
684,181.08
685,564.397
686,192.0
687,658.0
688,461.0
689,380.0
690,254.0
691,313.0
692,657.95
693,307.0
694,420.0
695,97.0
696,465.0
697,170.0
698,314.0
699,474.0
700,336.0
701,426.347
702,301.593
703,389.0
704,357.0
705,291.0
706,323.0
707,133.377
708,318.087
709,182.683
710,19.894
711,407.0
712,258.0
713,506.0
714,320.61
715,313.573
716,180.33
717,199.677
718,397.0
719,149.0
720,372.0
721,237.0
722,450.0
723,455.0
724,96.0
725,306.007
726,382.507
727,479.0
728,239.0
729,354.063
730,676.0
731,473.0
732,420.0
733,262.747
734,473.0
735,248.0
736,885.0
737,590.0
738,368.0
739,193.0
740,201.0
741,319.0
742,297.0
743,273.0
744,406.476
745,216.197
746,375.997
747,263.527
748,255.0
749,241.953
750,549.667
751,281.96
752,116.787
753,222.513
754,411.0
755,281.0
756,252.0
757,467.637
758,230.0
759,203.2
760,518.33
761,246.0
762,330.0
763,274.0
764,242.0
765,379.0
766,240.164
767,214.473
768,400.0
769,244.0
770,204.387
771,540.0
772,275.0
773,426.0
774,60.0
775,138.0
776,226.533
777,222.0
778,199.65
779,341.0
780,405.357
781,432.0
782,398.0
783,379.0
784,332.0
785,291.0
786,161.0
787,285.0
788,213.0
789,207.917
790,703.553
791,529.0
792,310.967
793,447.683
794,197.0
795,556.0
796,267.517
797,255.03
798,246.0
799,349.0
800,326.0
801,490.8
802,157.0
803,470.34
804,531.0
805,475.0
806,194.763
807,338.0
808,183.0
809,522.0
810,244.0
811,395.91
812,280.0
813,234.0
814,191.0
815,552.0
816,391.0
817,375.0
818,346.0
819,234.683
820,194.0
821,232.737
822,290.273
823,282.3
824,315.553
825,310.0
826,219.0
827,215.0
828,710.0
829,277.233
830,222.0
831,296.493
832,254.0
833,338.0
834,298.0
835,373.0
836,184.0
837,360.0
838,242.0
839,391.0
840,841.0
841,330.0
842,245.0
843,238.0
844,257.0
845,119.0
846,359.0
847,396.0
848,277.0
849,280.0
850,803.0
851,254.0
852,366.65
853,354.0
854,255.884
855,199.493
856,299.0
857,259.0
858,254.0
859,496.0
860,332.0
861,226.993
862,386.0
863,256.0
864,475.117
865,415.62
866,220.0
867,256.0
868,179.0
869,283.823
870,228.893
871,387.0
872,321.493
873,162.0
874,413.923
875,228.32
876,369.0
877,414.0
878,203.817
879,273.0
880,272.273
881,217.53
882,189.0
883,303.0
884,210.787
885,190.47
886,297.157
887,181.0
888,175.01
889,175.0
890,245.0
891,246.723
892,469.03
893,371.783
894,382.0
895,622.0
896,506.0
897,382.0
898,52.0
899,89.0
900,254.0
901,385.247
902,242.0
903,1000.0
904,295.0
905,204.733
906,379.34
907,107.707
908,116.0
909,310.0
910,179.0
911,279.0
912,376.0
913,455.0
914,349.0
915,243.0
916,524.26
917,137.623
918,250.0
919,200.0
920,292.0
921,292.0
922,314.0
923,223.0
924,139.803
925,100.0
926,196.0
927,250.0
928,442.0
929,447.316
930,421.0
931,443.0
932,270.0
933,222.0
934,200.0
935,424.047
936,492.0
937,216.856
938,319.263
939,403.0
940,407.0
941,477.0
942,408.93
943,228.0
944,514.0
945,189.75
946,187.0
947,321.413
948,352.513
949,462.0
950,325.36
951,267.0
952,464.0
953,192.0
954,127.0
955,641.0
956,308.0
957,313.0
958,641.607
959,383.0
960,188.0
961,401.0
962,247.303
963,675.203
964,309.0
965,273.0
966,270.0
967,118.0
968,177.0
969,343.356
970,179.0
971,450.0
972,260.0
973,330.903
974,235.0
975,752.0
976,297.713
977,301.423
978,242.0
979,224.0
980,215.0
981,428.0
982,342.567
983,251.0
984,466.31
985,152.0
986,265.0
987,344.0
988,320.473
989,372.593
990,240.79
991,925.0
992,356.0
993,311.61
994,217.68
995,323.0
996,136.0
997,626.0
998,581.0
999,386.32
1000,371.083
1001,42.723
1002,216.0
1003,233.0
1004,384.0
1005,291.363
1006,452.0
1007,322.0
1008,335.0
1009,147.0
1010,163.516
1011,251.217
1012,363.0
1013,285.0
1014,286.0
1015,199.0
1016,552.0
1017,410.0
1018,461.0
1019,362.0
1020,1111.0
1021,435.0
1022,301.0
1023,250.363
1024,315.0
1025,339.0
1026,454.0
1027,857.0
1028,363.463
1029,192.983
1030,246.883
1031,535.0
1032,258.19
1033,668.0
1034,354.0
1035,142.0
1036,221.35
1037,176.594
1038,466.0
1039,378.0
1040,305.74
1041,241.0
1042,301.0
1043,320.603
1044,159.0
1045,413.287
1046,371.0
1047,395.0
1048,233.887
1049,422.75
1050,446.0
1051,309.0
1052,224.0
1053,282.0
1054,231.0
1055,372.553
1056,231.0
1057,391.0
1058,333.867
1059,208.0
1060,244.0
1061,1101.88
1062,209.0
1063,402.0
1064,355.0
1065,285.5
1066,173.0
1067,389.807
1068,557.163
1069,444.0
1070,512.927
1071,12.0
1072,418.0
1073,346.083
1074,386.0
1075,304.157
1076,291.093
1077,278.9
1078,236.97
1079,97.0
1080,572.0
1081,251.0
1082,245.0
1083,319.0
1084,170.1
1085,297.507
1086,515.0
1087,34.567
1088,221.0
1089,474.0
1090,369.31
1091,201.0
1092,226.0
1093,531.0
1094,225.0
1095,280.0
1096,326.0
1097,382.0
1098,245.0
1099,218.0
1100,216.0
1101,242.697
1102,206.0
1103,375.01
1104,1033.063
1105,265.0
1106,157.0
1107,307.117
1108,375.297
1109,662.0
1110,318.0
1111,139.47
1112,300.0
1113,340.59
1114,228.0
1115,393.0
1116,208.0
1117,284.0
1118,513.0
1119,169.803
1120,523.0
1121,554.0
1122,287.0
1123,957.0
1124,153.0
1125,273.0
1126,172.0
1127,549.0
1128,604.0
1129,350.0
1130,348.0
1131,246.0
1132,147.0
1133,192.0
1134,359.0
1135,228.0
1136,380.507
1137,305.36
1138,261.564
1139,247.4
1140,230.0
1141,277.783
1142,244.527
1143,503.0
1144,318.377
1145,354.0
1146,983.797
1147,329.0
1148,426.0
1149,89.963
1150,248.0
1151,209.0
1152,156.0
1153,365.78
1154,477.053
1155,377.116
1156,222.0
1157,740.0
1158,227.447
1159,139.0
1160,394.98
1161,169.0
1162,146.0
1163,305.0
1164,257.22
1165,330.0
1166,190.3
1167,227.0
1168,427.54
1169,286.0
1170,517.0
1171,180.0
1172,589.19
1173,319.59
1174,510.237
1175,326.0
1176,197.0
1177,246.0
1178,321.0
1179,505.0
1180,214.0
1181,323.0
1182,338.0
1183,145.0
1184,587.0
1185,365.0
1186,299.0
1187,454.613
1188,549.0
1189,374.163
1190,322.78
1191,268.0
1192,128.517
1193,269.46
1194,194.0
1195,558.0
1196,184.73
1197,219.0
1198,535.0
1199,300.0
1200,177.0
1201,239.46
1202,165.0
1203,433.0
1204,276.0
1205,427.0
1206,351.453
1207,373.0
1208,308.433
1209,285.0
1210,302.0
1211,71.0
1212,350.0
1213,184.01
1214,339.017
1215,234.363
1216,318.523
1217,232.767
1218,273.47
1219,363.0
1220,357.0
1221,346.0
1222,34.0
1223,561.0
1224,319.82
1225,253.0
1226,231.0
1227,617.027
1228,519.04
1229,418.457
1230,547.447
1231,691.27
1232,266.0
1233,364.0
1234,354.0
1235,192.36
1236,499.0
1237,190.0
1238,543.0
1239,616.553
1240,216.57
1241,244.0
1242,621.0
1243,50.0
1244,216.0
1245,343.0
1246,287.083
1247,584.823
1248,349.0
1249,492.0
1250,332.0
1251,542.0
1252,128.0
1253,25.0
1254,258.0
1255,409.0
1256,424.58
1257,391.5
1258,460.0
1259,450.0
1260,250.613
1261,148.0
1262,420.853
1263,191.53
1264,268.0
1265,518.16
1266,174.807
1267,102.0
1268,182.0
1269,220.0
1270,220.0
1271,565.18
1272,197.916
1273,349.623
1274,245.35
1275,321.673
1276,363.0
1277,427.22
1278,243.0
1279,339.0
1280,245.363
1281,278.0
1282,392.793
1283,315.657
1284,338.554
1285,290.0
1286,429.0
1287,370.0
1288,303.45
1289,159.0
1290,887.036
1291,413.553
1292,342.48
1293,252.0
1294,311.0
1295,790.0
1296,419.0
1297,296.44
1298,371.0
1299,375.0
1300,323.0
1301,410.0
1302,541.0
1303,420.237
1304,188.0
1305,309.407
1306,242.0
1307,592.56
1308,143.773
1309,200.233
1310,381.0
1311,270.577
1312,329.246
1313,376.0
1314,201.0
1315,326.0
1316,1010.0
1317,303.787
1318,644.0
1319,207.0
1320,385.184
1321,299.0
1322,602.0
1323,458.0
1324,86.0
1325,392.0
1326,227.0
1327,639.0
1328,165.41
1329,250.0
1330,336.0
1331,210.0
1332,378.0
1333,782.0
1334,596.29
1335,343.0
1336,399.027
1337,446.0
1338,370.0
1339,268.0
1340,328.0
1341,260.047
1342,227.0
1343,338.61
1344,294.303
1345,454.56
1346,253.447
1347,361.147
1348,350.08
1349,421.736
1350,232.17
1351,371.273
1352,315.313
1353,594.803
1354,715.49
1355,345.66
1356,153.463
1357,317.653
1358,267.0
1359,356.66
1360,273.0
1361,391.0
1362,365.127
1363,209.117
1364,173.753
1365,387.323
1366,490.853
1367,194.657
1368,306.513
1369,203.69
1370,234.0
1371,426.0
1372,188.43
1373,288.0
1374,589.0
1375,370.0
1376,127.587
1377,437.44
1378,368.0
1379,459.0
1380,269.0
1381,413.227
1382,340.14
1383,239.0
1384,635.0
1385,206.0
1386,220.0
1387,249.0
1388,267.177
1389,361.0
1390,444.0
1391,193.0
1392,201.0
1393,475.0
1394,281.947
1395,466.0
1396,413.0
1397,403.0
1398,46.923
1399,388.0
1400,372.0
1401,459.0
1402,550.0
1403,332.0
1404,337.783
1405,236.0
1406,276.15
1407,519.633
1408,355.873
1409,425.743
1410,547.49
1411,121.31
1412,307.167
1413,245.0
1414,219.0
1415,178.0
1416,198.0
1417,285.0
1418,560.273
1419,352.343
1420,473.753
1421,185.463
1422,292.0
1423,339.917
1424,449.17
1425,543.0
1426,242.0
1427,363.0
1428,503.0
1429,368.263
1430,230.0
1431,388.0
1432,386.0
1433,220.0
1434,185.957
1435,82.36
1436,235.0
1437,302.0
1438,304.0
1439,211.0
1440,284.94
1441,578.013
1442,263.06
1443,355.0
1444,381.96
1445,311.0
1446,1599.26
1447,239.0
1448,233.583
1449,328.827
1450,930.0
1451,493.723
1452,271.843
1453,258.927
1454,377.573
1455,366.0
1456,71.337
1457,270.587
1458,436.0
1459,197.0
1460,263.0
1461,445.0
1462,486.207
1463,187.8
1464,233.0
1465,374.0
1466,404.0
1467,188.0
1468,148.433
1469,473.117
1470,603.0
1471,88.5
1472,241.047
1473,211.0
1474,326.0
1475,229.027
1476,396.043
1477,508.0
1478,221.0
1479,880.0
1480,216.0
1481,318.0
1482,200.977
1483,414.0
1484,111.133
1485,224.0
1486,292.0
1487,258.0
1488,320.753
1489,781.72
1490,689.14
1491,222.0
1492,288.0
1493,325.67
1494,353.253
1495,129.193
1496,319.0
1497,297.0
1498,251.893
1499,262.0
1500,256.483
1501,501.0
1502,323.0
1503,210.0
1504,243.174
1505,364.36
1506,309.893
1507,626.0
1508,254.0
1509,312.743
1510,266.243
1511,534.0
1512,219.127
1513,501.253
1514,253.0
1515,373.0
1516,200.0
1517,285.333
1518,239.1
1519,326.0
1520,181.0
1521,316.897
1522,281.837
1523,410.613
1524,273.383
1525,281.623
1526,304.0
1527,166.0
1528,124.0
1529,670.293
1530,372.843
1531,316.0
1532,219.0
1533,309.49
1534,227.557
1535,538.0
1536,255.0
1537,259.0
1538,324.447
1539,250.63
1540,259.803
1541,298.0
1542,341.0
1543,423.0
1544,222.793
1545,637.0
1546,593.0
1547,403.0
1548,173.0
1549,269.46
1550,356.0
1551,463.0
1552,224.873
1553,348.097
1554,301.0
1555,574.0
1556,241.103
1557,566.0
1558,176.0
1559,288.0
1560,300.0
1561,285.64
1562,243.0
1563,344.6
1564,288.0
1565,287.0
1566,403.243
1567,313.443
1568,574.124
1569,283.0
1570,476.09
1571,227.0
1572,530.0
1573,392.0
1574,409.0
1575,229.0
1576,228.127
1577,247.927
1578,167.19
1579,209.647
1580,215.813
1581,315.0
1582,186.0
1583,281.0
1584,385.0
1585,326.237
1586,444.527
1587,303.117
1588,348.746
1589,219.0
1590,187.0
1591,118.0
1592,332.413
1593,317.0
1594,196.263
1595,244.0
1596,291.0
1597,386.0
1598,372.0
1599,504.0
1600,606.02
1601,216.37
1602,248.0
1603,756.0
1604,274.0
1605,275.243
1606,403.09
1607,462.283
1608,415.0
1609,380.0
1610,242.0
1611,297.0
1612,368.766
1613,329.03
1614,320.447
1615,387.0
1616,374.0
1617,217.0
1618,367.0
1619,255.0
1620,112.83
1621,205.0
1622,291.0
1623,532.0
1624,273.0
1625,245.0
1626,397.0
1627,662.0
1628,338.327
1629,595.0
1630,232.0
1631,323.0
1632,198.637
1633,202.523
1634,208.0
1635,474.0
1636,276.307
1637,423.373
1638,586.0
1639,244.0
1640,429.0
1641,268.0
1642,313.997
1643,323.283
1644,379.0
1645,552.0
1646,232.0
1647,263.0
1648,131.0
1649,324.0
1650,219.487
1651,428.0
1652,178.0
1653,606.703
1654,448.0
1655,465.0
1656,225.93
1657,390.0
1658,299.0
1659,234.0
1660,304.337
1661,233.27
1662,525.0
1663,189.0
1664,528.343
1665,326.153
1666,526.0
1667,551.0
1668,403.0
1669,595.0
1670,308.0
1671,452.0
1672,59.503
1673,236.0
1674,285.0
1675,265.67
1676,280.0
1677,874.0
1678,243.0
1679,312.133
1680,230.667
1681,166.753
1682,227.0
1683,403.65
1684,486.0
1685,385.0
1686,375.0
1687,227.0
1688,138.0
1689,281.0
1690,663.623
1691,145.967
1692,132.72
1693,188.0
1694,832.0
1695,89.0
1696,287.733
1697,613.0
1698,417.0
1699,303.676
1700,750.0
1701,466.97
1702,547.0
1703,179.0
1704,312.7
1705,133.0
1706,72.0
1707,387.0
1708,369.0
1709,192.0
1710,858.0
1711,223.617
1712,378.103
1713,350.663
1714,390.583
1715,251.83
1716,542.0
1717,332.0
1718,175.403
1719,306.0
1720,288.797
1721,352.0
1722,283.0
1723,209.45
1724,404.0
1725,424.0
1726,344.0
1727,557.0
1728,464.0
1729,256.0
1730,279.0
1731,549.0
1732,323.0
1733,1036.0
1734,260.0
1735,28.0
1736,309.74
1737,386.0
1738,586.657
1739,324.33
1740,380.0
1741,167.0
1742,398.0
1743,379.867
1744,179.0
1745,906.0
1746,224.0
1747,261.0
1748,229.0
1749,126.0
1750,380.0
1751,543.0
1752,285.387
1753,768.347
1754,448.0
1755,134.0
1756,516.0
1757,215.07
1758,328.0
1759,263.0
1760,297.0
1761,173.0
1762,261.773
1763,324.0
1764,377.074
1765,459.0
1766,366.0
1767,319.0
1768,950.0
1769,182.05
1770,276.0
1771,422.0
1772,337.0
1773,705.313
1774,337.0
1775,204.0
1776,336.03
1777,321.0
1778,807.0
1779,419.0
1780,592.817
1781,458.0
1782,231.113
1783,47.0
1784,222.0
1785,499.0
1786,187.0
1787,257.0
1788,429.0
1789,404.0
1790,355.0
1791,277.0
1792,215.0
1793,313.0
1794,531.0
1795,402.0
1796,248.0
1797,208.127
1798,280.0
1799,218.0
1800,190.0
1801,418.0
1802,146.0
1803,350.867
1804,137.0
1805,542.0
1806,375.0
1807,443.0
1808,384.977
1809,245.0
1810,244.0
1811,585.0
1812,875.0
1813,723.0
1814,90.0
1815,591.0
1816,336.823
1817,546.0
1818,300.0
1819,252.0
1820,571.0
1821,222.787
1822,598.0
1823,358.0
1824,287.0
1825,297.107
1826,221.0
1827,361.0
1828,302.0
1829,276.0
1830,353.0
1831,217.0
1832,477.0
1833,254.0
1834,216.0
1835,290.0
1836,334.97
1837,252.0
1838,558.727
1839,296.0
1840,94.71
1841,434.0
1842,52.0
1843,233.0
1844,309.0
1845,377.313
1846,357.0
1847,338.527
1848,817.23
1849,246.65
1850,151.0
1851,375.5
1852,302.0
1853,678.0
1854,287.567
1855,297.0
1856,289.0
1857,438.0
1858,350.0
1859,220.723
1860,415.793
1861,470.08
1862,275.0
1863,529.707
1864,549.0
1865,222.0
1866,341.0
1867,366.0
1868,644.0
1869,214.257
1870,197.0
1871,260.0
1872,329.743
1873,392.0
1874,464.0
1875,266.0
1876,186.0
1877,305.0
1878,639.73
1879,221.0
1880,202.553
1881,117.0
1882,396.0
1883,726.0
1884,384.283
1885,291.0
1886,335.317
1887,233.81
1888,256.533
1889,262.0
1890,189.0
1891,249.0
1892,418.637
1893,999.0
1894,108.0
1895,470.0
1896,122.0
1897,298.0
1898,804.21
1899,174.49
1900,718.0
1901,265.0
1902,314.0
1903,265.0
1904,248.0
1905,252.23
1906,283.177
1907,248.0
1908,335.0
1909,483.96
1910,344.0
1911,559.016
1912,449.0
1913,174.397
1914,448.0
1915,179.0
1916,360.0
1917,750.0
1918,308.976
1919,312.873
1920,415.0
1921,272.0
1922,391.0
1923,389.0
1924,290.0
1925,330.0
1926,833.0
1927,217.0
1928,178.0
1929,377.0
1930,474.0
1931,508.0
1932,558.0
1933,622.0
1934,536.0
1935,218.0
1936,304.853
1937,204.0
1938,188.0
1939,189.0
1940,559.0
1941,241.0
1942,231.3
1943,253.74
1944,133.93
1945,179.0
1946,305.0
1947,189.0
1948,787.947
1949,375.643
1950,531.0
1951,368.0
1952,201.503
1953,248.48
1954,331.777
1955,406.0
1956,190.0
1957,389.0
1958,269.183
1959,372.0
1960,336.0
1961,171.0
1962,412.77
1963,363.283
1964,279.893
1965,383.0
1966,240.0
1967,449.0
1968,432.0
1969,323.0
1970,470.03
1971,693.0
1972,387.0
1973,470.923
1974,461.0
1975,198.0
1976,340.736
1977,239.0
1978,436.0
1979,337.0
1980,488.0
1981,279.0
1982,362.0
1983,261.9
1984,496.0
1985,287.2
1986,486.843
1987,358.943
1988,426.0
1989,307.0
1990,358.0
1991,210.0
1992,785.0
1993,248.0
1994,401.0
1995,273.0
1996,133.0
1997,342.0
1998,394.0
1999,406.88
2000,226.817
2001,162.163
2002,525.0
2003,208.0
2004,347.0
2005,443.0
2006,273.0
2007,363.543
2008,157.0
2009,342.56
2010,513.18
2011,160.0
2012,268.0
2013,311.0
2014,365.493
2015,273.0
2016,611.0
2017,201.916
2018,276.0
2019,461.84
2020,444.0
2021,272.0
2022,265.0
2023,269.0
2024,268.0
2025,210.0
2026,49.0
2027,320.0
2028,381.0
2029,264.0
2030,226.0
2031,267.0
2032,473.0
2033,345.0
2034,303.0
2035,390.0
2036,564.0
2037,366.0
2038,140.0
2039,600.0
2040,459.0
2041,78.0
2042,578.0
2043,524.0
2044,174.993
2045,289.0
2046,593.0
2047,438.0
2048,279.0
2049,194.223
2050,371.0
2051,453.0
2052,303.0
2053,243.183
2054,192.0
2055,331.273
2056,251.0
2057,142.0
2058,272.707
2059,570.283
2060,539.223
2061,267.15
2062,197.0
2063,346.0
2064,171.383
2065,411.0
2066,818.0
2067,142.0
2068,210.0
2069,229.0
2070,370.77
2071,298.0
2072,299.0
2073,363.324
2074,224.0
2075,438.0
2076,394.0
2077,1127.183
2078,185.0
2079,254.76
2080,889.737
2081,328.783
2082,391.927
2083,351.0
2084,311.0
2085,231.643
2086,1347.217
2087,569.733
2088,200.0
2089,283.0
2090,436.0
2091,50.567
2092,313.0
2093,164.0
2094,285.0
2095,337.0
2096,263.0
2097,259.207
2098,172.0
2099,468.0
2100,461.0
2101,255.693
2102,523.0
2103,255.0
2104,295.577
2105,243.143
2106,137.0
2107,215.0
2108,558.0
2109,394.0
2110,262.0
2111,503.53
2112,143.0
2113,357.0
2114,127.0
2115,805.603
2116,202.0
2117,321.0
2118,603.287
2119,129.0
2120,221.0
2121,265.0
2122,240.16
2123,408.267
2124,534.0
2125,478.3
2126,354.0
2127,419.033
2128,464.0
2129,341.943
2130,264.09
2131,431.0
2132,202.0
2133,149.0
2134,225.94
2135,296.0
2136,155.0
2137,347.0
2138,529.0
2139,247.0
2140,379.0
2141,437.0
2142,340.0
2143,269.0
2144,694.0
2145,414.0
2146,390.973
2147,563.863
2148,324.0
2149,438.0
2150,309.0
2151,165.0
2152,562.0
2153,381.0
2154,502.72
2155,252.0
2156,324.0
2157,215.0
2158,263.517
2159,431.0
2160,326.0
2161,973.0
2162,214.473
2163,380.0
2164,277.0
2165,475.0
2166,649.0
2167,330.0
2168,194.19
2169,273.353
2170,564.0
2171,242.0
2172,401.0
2173,336.814
2174,327.0
2175,332.62
2176,419.0
2177,239.0
2178,186.33
2179,206.0
2180,300.0
2181,513.03
2182,335.27
2183,466.0
2184,311.0
2185,338.0
2186,194.3
2187,376.0
2188,200.0
2189,208.0
2190,287.0
2191,368.0
2192,194.0
2193,341.65
2194,172.0
2195,288.0
2196,444.0
2197,221.0
2198,252.0
2199,165.0
2200,228.163
2201,404.0
2202,204.0
2203,291.0
2204,178.0
2205,207.24
2206,392.193
2207,188.0
2208,222.0
2209,233.0
2210,204.0
2211,303.74
2212,423.0
2213,225.0
2214,260.0
2215,393.0
2216,547.0
2217,271.0
2218,286.917
2219,294.0
2220,472.0
2221,386.0
2222,367.0
2223,742.0
2224,461.0
2225,670.0
2226,306.0
2227,44.0
2228,230.0
2229,202.207
2230,406.083
2231,565.0
2232,238.763
2233,240.0
2234,248.0
2235,192.356
2236,268.0
2237,241.0
2238,210.72
2239,408.343
2240,195.2
2241,191.0
2242,371.0
2243,402.0
2244,218.0
2245,395.0
2246,668.0
2247,545.0
2248,157.0
2249,247.0
2250,169.0
2251,172.374
2252,222.0
2253,256.0
2254,268.0
2255,65.783
2256,249.0
2257,433.404
2258,518.0
2259,292.0
2260,214.0
2261,262.23
2262,220.21
2263,151.59
2264,143.783
2265,342.0
2266,381.0
2267,1163.0
2268,1364.0
2269,295.0
2270,180.0
2271,947.0
2272,694.0
2273,381.0
2274,367.0
2275,322.0
2276,283.697
2277,539.0
2278,274.093
2279,207.0
2280,216.0
2281,342.0
2282,509.513
2283,343.0
2284,317.6
2285,426.183
2286,723.0
2287,242.0
2288,553.0
2289,387.0
2290,376.0
2291,388.0
2292,550.0
2293,317.0
2294,269.0
2295,203.0
2296,357.094
2297,283.0
2298,350.033
2299,451.0
2300,118.0
2301,495.0
2302,253.0
2303,359.0
2304,185.0
2305,157.0
2306,272.0
2307,274.0
2308,374.0
2309,437.507
2310,197.0
2311,223.493
2312,263.62
2313,184.433
2314,255.31
2315,205.0
2316,510.0
2317,424.0
2318,369.793
2319,666.54
2320,238.0
2321,257.243
2322,667.0
2323,225.0
2324,353.0
2325,333.0
2326,242.0
2327,210.977
2328,665.0
2329,853.0
2330,404.0
2331,312.0
2332,208.03
2333,306.73
2334,246.0
2335,582.0
2336,594.0
2337,253.0
2338,601.0
2339,342.0
2340,264.61
2341,557.0
2342,282.0
2343,175.0
2344,194.387
2345,666.0
2346,361.0
2347,228.147
2348,1112.0
2349,546.0
2350,207.0
2351,230.41
2352,262.18
2353,434.0
2354,886.0
2355,71.25
2356,262.0
2357,188.47
2358,179.72
2359,317.287
2360,1172.0
2361,209.97
2362,210.0
2363,385.0
2364,190.82
2365,236.0
2366,168.0
2367,235.803
2368,359.0
2369,374.62
2370,344.0
2371,162.0
2372,356.0
2373,224.0
2374,474.0
2375,428.887
2376,295.487
2377,423.0
2378,339.0
2379,450.0
2380,406.81
2381,236.0
2382,241.0
2383,220.0
2384,1041.0
2385,287.0
2386,305.0
2387,439.0
2388,422.0
2389,339.0
2390,487.0
2391,247.0
2392,1164.0
2393,509.0
2394,851.0
2395,746.0
2396,158.0
2397,152.643
2398,480.437
2399,288.313
2400,336.0
2401,266.0
2402,664.0
2403,268.0
2404,410.0
2405,260.657
2406,475.72
2407,226.517
2408,418.434
2409,259.0
2410,430.0
2411,244.463
2412,461.833
2413,310.0
2414,231.0
2415,415.0
2416,264.0
2417,159.407
2418,549.0
2419,265.0
2420,393.0
2421,217.0
2422,209.0
2423,224.0
2424,652.0
2425,478.627
2426,241.0
2427,301.0
2428,260.127
2429,175.0
2430,580.0
2431,265.62
2432,482.0
2433,561.143
2434,275.9
2435,379.097
2436,317.0
2437,249.183
2438,525.917
2439,549.4
2440,315.19
2441,487.0
2442,153.0
2443,189.67
2444,571.12
2445,240.153
2446,157.06
2447,551.823
2448,304.653
2449,370.547
2450,308.907
2451,180.594
2452,414.0
2453,997.0
2454,260.977
2455,234.0
2456,578.344
2457,196.0
2458,339.0
2459,296.0
2460,451.0
2461,136.0
2462,331.0
2463,246.0
2464,97.0
2465,359.597
2466,224.0
2467,159.0
2468,680.0
2469,374.82
2470,521.0
2471,257.0
2472,178.65
2473,287.0
2474,227.0
2475,301.0
2476,600.0
2477,462.384
2478,246.0
2479,169.0
2480,692.0
2481,123.0
2482,336.0
2483,278.0
2484,276.973
2485,344.0
2486,195.477
2487,505.847
2488,146.0
2489,254.0
2490,310.29
2491,479.0
2492,298.0
2493,245.0
2494,459.0
2495,452.287
2496,224.0
2497,252.0
2498,474.0
2499,367.0
2500,354.0
2501,126.0
2502,365.0
2503,334.0
2504,530.0
2505,161.0
2506,169.0
2507,719.0
2508,449.177
2509,147.0
2510,240.343
2511,190.0
2512,397.0
2513,752.0
2514,433.0
2515,331.0
2516,435.0
2517,541.0
2518,274.0
2519,715.0
2520,618.0
2521,115.0
2522,337.0
2523,281.0
2524,235.023
2525,263.023
2526,356.0
2527,304.0
2528,305.0
2529,280.03
2530,261.0
2531,324.8
2532,455.247
2533,648.0
2534,399.0
2535,364.0
2536,246.0
2537,345.687
2538,182.947
2539,181.757
2540,315.0
2541,827.0
2542,336.0
2543,130.0
2544,718.0
2545,187.0
2546,72.0
2547,218.003
2548,274.0
2549,142.0
2550,594.867
2551,254.0
2552,606.0
2553,52.0
2554,413.0
2555,277.0
2556,391.803
2557,213.0
2558,390.0
2559,200.0
2560,332.683
2561,316.0
2562,272.0
2563,188.0
2564,289.0
2565,521.217
2566,263.0
2567,253.553
2568,306.0
2569,201.0
2570,217.0
2571,291.0
2572,203.0
2573,405.037
2574,252.883
2575,280.0
2576,522.0
2577,241.0
2578,211.0
2579,356.0
2580,134.0
2581,265.0
2582,233.0
2583,176.0
2584,297.0
2585,319.0
2586,334.0
2587,349.0
2588,104.85
2589,397.0
2590,434.0
2591,261.0
2592,171.0
2593,176.423
2594,244.0
2595,308.0
2596,324.0
2597,465.0
2598,514.0
2599,302.233
2600,505.0
2601,308.0
2602,360.0
2603,471.0
2604,266.0
2605,281.0
2606,439.0
2607,469.0
2608,342.0
2609,96.0
2610,94.0
2611,315.0
2612,239.083
2613,223.98
2614,282.0
2615,395.0
2616,394.133
2617,359.423
2618,349.14
2619,331.063
2620,294.0
2621,200.0
2622,298.143
2623,375.0
2624,421.167
2625,553.0
2626,266.0
2627,291.0
2628,393.0
2629,399.0
2630,315.0
2631,203.0
2632,345.0
2633,65.416
2634,412.0
2635,382.0
2636,192.0
2637,325.0
2638,266.0
2639,214.0
2640,115.0
2641,379.0
2642,434.0
2643,763.0
2644,263.0
2645,649.0
2646,239.567
2647,790.163
2648,224.917
2649,428.0
2650,283.0
2651,354.0
2652,304.0
2653,234.07
2654,406.0
2655,243.29
2656,944.983
2657,445.91
2658,169.0
2659,253.0
2660,336.0
2661,326.0
2662,272.81
2663,305.0
2664,632.18
2665,484.0
2666,403.0
2667,187.257
2668,324.816
2669,521.0
2670,353.0
2671,252.896
2672,745.0
2673,435.623
2674,283.0
2675,299.0
2676,52.0
2677,446.0
2678,418.0
2679,335.0
2680,966.0
2681,409.0
2682,398.13
2683,400.0
2684,387.0
2685,334.0
2686,200.0
2687,394.0
2688,112.0
2689,388.0
2690,353.0
2691,348.0
2692,254.0
2693,379.0
2694,623.0
2695,362.683
2696,163.25
2697,136.0
2698,467.0
2699,214.0
2700,682.0
2701,450.0
2702,348.0
2703,337.93
2704,397.0
2705,184.667
2706,574.92
2707,275.0
2708,505.0
2709,384.487
2710,743.0
2711,321.0
2712,284.0
2713,449.0
2714,409.0
2715,528.0
2716,218.303
2717,79.363
2718,127.714
2719,354.696
2720,318.1
2721,428.0
2722,420.0
2723,281.0
2724,436.687
2725,438.2
2726,374.0
2727,165.0
2728,280.0
2729,334.673
2730,229.0
2731,327.0
2732,896.0
2733,712.0
2734,218.36
2735,211.42
2736,364.563
2737,115.03
2738,430.0
2739,630.0
2740,539.0
2741,246.0
2742,270.0
2743,160.0
2744,383.0
2745,361.0
2746,302.9
2747,335.0
2748,339.0
2749,268.0
2750,336.0
2751,166.157
2752,293.0
2753,362.0
2754,240.567
2755,271.0
2756,444.0
2757,286.0
2758,265.0
2759,240.0
2760,620.0
2761,24.03
2762,233.0
2763,203.0
2764,124.0
2765,211.0
2766,228.157
2767,284.373
2768,356.267
2769,175.0
2770,363.0
2771,340.0
2772,290.0
2773,200.0
2774,389.097
2775,536.0
2776,583.0
2777,356.0
2778,532.0
2779,502.0
2780,317.53
2781,479.0
2782,97.0
2783,358.0
2784,409.0
2785,329.383
2786,448.0
2787,129.32
2788,631.0
2789,440.0
2790,322.0
2791,205.0
2792,432.0
2793,566.0
2794,248.0
2795,242.0
2796,500.0
2797,727.303
2798,430.0
2799,678.0
2800,404.0
2801,286.0
2802,326.0
2803,206.0
2804,198.0
2805,392.51
2806,263.0
2807,259.02
2808,260.0
2809,191.0
2810,303.0
2811,849.0
2812,526.0
2813,383.237
2814,353.8
2815,582.0
2816,134.0
2817,325.0
2818,194.02
2819,373.41
2820,435.0
2821,295.323
2822,407.893
2823,363.0
2824,320.0
2825,113.0
2826,191.0
2827,304.0
2828,221.0
2829,163.0
2830,146.593
2831,380.207
2832,275.0
2833,303.0
2834,594.287
2835,179.0
2836,229.0
2837,325.0
2838,846.0
2839,462.0
2840,386.0
2841,322.637
2842,224.0
2843,285.0
2844,229.557
2845,145.407
2846,258.0
2847,208.753
2848,271.693
2849,211.0
2850,367.0
2851,287.0
2852,479.0
2853,385.0
2854,408.0
2855,300.0
2856,438.177
2857,256.447
2858,382.0
2859,280.0
2860,192.0
2861,266.0
2862,237.18
2863,735.0
2864,440.217
2865,555.0
2866,150.0
2867,366.0
2868,498.79
2869,274.0
2870,392.0
2871,276.48
2872,240.693
2873,242.0
2874,213.913
2875,211.377
2876,273.0
2877,298.487
2878,586.0
2879,214.0
2880,217.0
2881,1139.0
2882,248.0
2883,348.0
2884,694.0
2885,231.0
2886,627.0
2887,93.0
2888,252.0
2889,568.0
2890,324.0
2891,226.0
2892,396.0
2893,399.0
2894,371.0
2895,336.077
2896,464.0
2897,282.0
2898,441.0
2899,448.706
2900,280.57
2901,234.0
2902,424.0
2903,311.0
2904,464.657
2905,284.0
2906,186.253
2907,219.0
2908,749.0
2909,369.0
2910,323.0
2911,367.0
2912,282.0
2913,269.0
2914,341.0
2915,174.257
2916,322.0
2917,178.0
2918,315.0
2919,150.0
2920,220.0
2921,321.0
2922,497.0
2923,312.0
2924,300.0
2925,434.077
2926,430.0
2927,1002.0
2928,430.0
2929,330.0
2930,185.0
2931,339.0
2932,348.0
2933,244.0
2934,1458.0
2935,442.0
2936,221.0
2937,516.0
2938,380.0
2939,274.0
2940,750.0
2941,550.904
2942,772.0
2943,508.0
2944,399.0
2945,276.703
2946,248.0
2947,338.0
2948,315.0
2949,328.8
2950,323.643
2951,151.913
2952,357.0
2953,236.513
2954,297.293
2955,347.0
2956,526.0
2957,127.0
2958,76.0
2959,337.0
2960,494.0
2961,558.0
2962,498.0
2963,228.0
2964,191.0
2965,228.0
2966,454.0
2967,478.0
2968,600.0
2969,310.093
2970,294.0
2971,320.503
2972,191.434
2973,172.217
2974,345.953
2975,365.0
2976,217.0
2977,254.0
2978,388.0
2979,256.0
2980,367.0
2981,327.0
2982,225.0
2983,441.0
2984,549.0
2985,313.0
2986,26.477
2987,99.737
2988,360.48
2989,315.297
2990,434.853
2991,309.92
2992,341.04
2993,504.0
2994,227.0
2995,361.236
2996,434.0
2997,262.0
2998,325.0
2999,232.0
3000,393.0
3001,204.0
3002,237.0
3003,739.583
3004,312.437
3005,446.0
3006,209.0
3007,250.0
3008,298.243
3009,259.0
3010,405.0
3011,175.0
3012,545.0
3013,371.0
3014,278.0
3015,384.0
3016,608.0
3017,173.0
3018,294.0
3019,206.0
3020,276.0
3021,851.67
3022,347.0
3023,273.593
3024,187.867
3025,234.0
3026,418.54
3027,233.0
3028,182.0
3029,132.0
3030,530.0
3031,125.344
3032,402.0
3033,255.0
3034,345.333
3035,315.0
3036,215.933
3037,512.0
3038,225.0
3039,92.0
3040,404.95
3041,309.463
3042,718.843
3043,167.047
3044,311.247
3045,743.3
3046,590.143
3047,195.753
3048,790.39
3049,292.917
3050,162.0
3051,482.0
3052,138.03
3053,477.833
3054,341.0
3055,360.0
3056,78.0
3057,243.194
3058,299.0
3059,246.0
3060,288.087
3061,291.0
3062,158.367
3063,223.0
3064,171.0
3065,269.0
3066,175.98
3067,356.0
3068,429.0
3069,87.0
3070,273.0
3071,275.023
3072,310.0
3073,273.0
3074,196.393
3075,404.0
3076,317.0
3077,444.0
3078,270.0
3079,320.0
3080,287.0
3081,478.0
3082,703.0
3083,658.83
3084,205.0
3085,380.0
3086,363.0
3087,222.0
3088,288.0
3089,267.0
3090,593.0
3091,453.623
3092,303.063
3093,642.033
3094,219.0
3095,205.0
3096,367.0
3097,227.897
3098,255.0
3099,339.943
3100,501.0
3101,429.0
3102,293.367
3103,141.0
3104,643.0
3105,257.0
3106,514.0
3107,304.0
3108,350.0
3109,482.363
3110,450.0
3111,232.0
3112,282.0
3113,535.0
3114,152.0
3115,425.0
3116,222.0
3117,411.03
3118,307.0
3119,179.293
3120,213.243
3121,366.0
3122,187.117
3123,358.0
3124,265.0
3125,306.263
3126,395.0
3127,383.0
3128,100.0
3129,360.0
3130,849.0
3131,294.0
3132,322.0
3133,106.0
3134,626.0
3135,380.0
3136,264.0
3137,933.0
3138,208.717
3139,348.12
3140,319.0
3141,189.883
3142,185.0
3143,321.883
3144,479.0
3145,391.0
3146,581.0
3147,431.0
3148,439.0
3149,387.41
3150,368.813
3151,454.787
3152,326.78
3153,374.0
3154,409.0
3155,692.0
3156,839.0
3157,35.0
3158,481.0
3159,220.0
3160,344.0
3161,346.0
3162,431.0
3163,289.0
3164,201.55
3165,372.877
3166,492.033
3167,394.11
3168,669.034
3169,297.167
3170,272.0
3171,508.67
3172,288.62
3173,333.0
3174,279.0
3175,104.0
3176,436.59
3177,154.0
3178,493.587
3179,132.0
3180,473.0
3181,204.0
3182,156.0
3183,678.0
3184,280.854
3185,373.463
3186,177.66
3187,212.0
3188,242.0
3189,259.0
3190,322.22
3191,359.0
3192,587.33
3193,197.883
3194,284.21
3195,405.867
3196,203.197
3197,257.366
3198,385.103
3199,284.0
3200,1220.18
3201,576.957
3202,325.737
3203,324.433
3204,776.596
3205,234.627
3206,442.54
3207,220.937
3208,261.54
3209,305.0
3210,706.0
3211,279.377
3212,303.956
3213,533.717
3214,272.02
3215,296.0
3216,65.0
3217,290.0
3218,330.0
3219,275.063
3220,329.793
3221,721.0
3222,843.81
3223,570.0
3224,322.0
3225,472.143
3226,306.0
3227,341.0
3228,380.297
3229,221.0
3230,189.0
3231,340.0
3232,252.243
3233,141.0
3234,393.257
3235,221.816
3236,400.307
3237,377.0
3238,279.0
3239,253.0
3240,154.0
3241,458.0
3242,337.0
3243,560.0
3244,219.0
3245,412.0
3246,316.557
3247,268.0
3248,179.093
3249,438.52
3250,250.0
3251,380.0
3252,340.0
3253,362.0
3254,245.0
3255,657.0
3256,311.0
3257,496.0
3258,177.0
3259,307.917
3260,266.0
3261,486.0
3262,307.0
3263,335.0
3264,296.0
3265,241.0
3266,246.4
3267,693.0
3268,315.476
3269,312.0
3270,780.0
3271,320.0
3272,208.0
3273,277.0
3274,419.0
3275,260.0
3276,397.0
3277,232.0
3278,550.0
3279,411.0
3280,359.0
3281,279.637
3282,300.29
3283,473.0
3284,516.0
3285,318.0
3286,383.0
3287,334.68
3288,379.28
3289,259.377
3290,664.55
3291,390.027
3292,275.0
3293,508.0
3294,583.0
3295,531.0
3296,509.0
3297,266.0
3298,219.0
3299,504.0
3300,325.0
3301,568.0
3302,221.61
3303,108.0
3304,259.0
3305,412.0
3306,450.0
3307,481.0
3308,149.0
3309,483.0
3310,322.0
3311,459.643
3312,421.883
3313,419.0
3314,322.0
3315,245.13
3316,251.0
3317,349.0
3318,145.0
3319,568.463
3320,576.0
3321,296.0
3322,277.274
3323,468.143
3324,421.0
3325,572.08
3326,581.16
3327,930.0
3328,300.0
3329,446.233
3330,265.64
3331,232.4
3332,718.883
3333,335.847
3334,248.01
3335,229.0
3336,404.0
3337,211.707
3338,499.0
3339,380.0
3340,383.0
3341,261.0
3342,234.0
3343,229.0
3344,207.52
3345,275.0
3346,25.61
3347,342.0
3348,337.0
3349,205.0
3350,274.0
3351,269.907
3352,223.0
3353,237.0
3354,253.617
3355,434.0
3356,265.02
3357,144.05
3358,209.0
3359,383.0
3360,501.0
3361,491.0
3362,238.927
3363,329.0
3364,260.0
3365,287.0
3366,379.0
3367,222.277
3368,222.0
3369,273.57
3370,466.0
3371,286.093
3372,642.0
3373,350.75
3374,195.0
3375,552.0
3376,148.0
3377,370.0
3378,215.0
3379,348.0
3380,647.0
3381,169.0
3382,240.97
3383,790.0
3384,527.863
3385,426.0
3386,337.407
3387,259.0
3388,230.0
3389,209.233
3390,427.0
3391,281.14
3392,277.0
3393,288.0
3394,207.0
3395,790.41
3396,510.0
3397,146.0
3398,236.0
3399,471.0
3400,958.0
3401,22.36
3402,427.79
3403,208.227
3404,443.717
3405,537.173
3406,350.983
3407,198.477
3408,201.68
3409,293.677
3410,284.87
3411,191.593
3412,468.117
3413,236.0
3414,580.0
3415,400.12
3416,954.787
3417,329.803
3418,210.213
3419,337.876
3420,86.147
3421,152.033
3422,462.0
3423,302.85
3424,209.0
3425,200.0
3426,648.0
3427,294.36
3428,711.0
3429,198.063
3430,344.0
3431,340.893
3432,336.0
3433,431.0
3434,141.0
3435,283.0
3436,459.0
3437,604.0
3438,251.207
3439,416.0
3440,7.0
3441,470.0
3442,1380.617
3443,1699.0
3444,750.0
3445,526.0
3446,362.0
3447,292.996
3448,226.953
3449,517.887
3450,142.0
3451,135.0
3452,336.0
3453,231.0
3454,627.0
3455,550.0
3456,201.833
3457,19.0
3458,298.0
3459,294.0
3460,344.0
3461,308.0
3462,255.0
3463,373.0
3464,324.0
3465,428.0
3466,377.0
3467,767.0
3468,264.213
3469,264.0
3470,297.0
3471,459.033
3472,181.0
3473,195.0
3474,240.653
3475,344.0
3476,182.0
3477,377.857
3478,292.0
3479,291.0
3480,431.0
3481,291.0
3482,491.0
3483,269.85
3484,510.627
3485,169.75
3486,412.0
3487,302.673
3488,296.933
3489,808.827
3490,359.0
3491,242.0
3492,194.0
3493,595.0
3494,225.577
3495,368.0
3496,419.0
3497,340.683
3498,264.577
3499,267.0
3500,439.693
3501,331.0
3502,306.0
3503,316.0
3504,487.104
3505,184.0
3506,161.227
3507,511.0
3508,270.0
3509,245.0
3510,260.13
3511,432.0
3512,272.0
3513,251.583
3514,455.0
3515,347.0
3516,411.29
3517,478.0
3518,419.0
3519,638.783
3520,267.0
3521,377.44
3522,387.0
3523,193.0
3524,223.0
3525,273.0
3526,464.063
3527,365.0
3528,279.0
3529,271.547
3530,250.613
3531,231.0
3532,493.0
3533,300.0
3534,271.0
3535,285.0
3536,357.0
3537,650.0
3538,336.587
3539,484.0
3540,426.0
3541,702.0
3542,648.0
3543,374.787
3544,181.0
3545,451.0
3546,410.0
3547,489.67
3548,553.0
3549,386.0
3550,421.887
3551,365.0
3552,292.0
3553,174.093
3554,331.0
3555,280.377
3556,212.0
3557,344.0
3558,296.0
3559,278.917
3560,280.43
3561,760.0
3562,381.523
3563,230.0
3564,171.59
3565,222.0
3566,578.15
3567,138.057
3568,336.597
3569,265.0
3570,247.0
3571,319.0
3572,337.1
3573,288.963
3574,198.65
3575,202.953
3576,259.0
3577,323.907
3578,371.0
3579,416.437
3580,261.903
3581,366.0
3582,546.0
3583,429.0
3584,579.0
3585,538.0
3586,222.0
3587,258.0
3588,285.0
3589,308.0
3590,245.0
3591,258.0
3592,535.0
3593,246.0
3594,502.0
3595,349.0
3596,562.0
3597,425.0
3598,361.0
3599,367.0
3600,100.0
3601,517.0
3602,284.0
3603,404.0
3604,163.0
3605,291.0
3606,388.1
3607,742.334
3608,574.0
3609,211.0
3610,241.557
3611,583.043
3612,437.0
3613,680.0
3614,356.0
3615,254.0
3616,310.0
3617,309.0
3618,267.0
3619,217.577
3620,165.447
3621,446.33
3622,187.0
3623,280.0
3624,313.12
3625,258.29
3626,452.0
3627,260.0
3628,274.0
3629,357.0
3630,185.0
3631,475.0
3632,564.0
3633,304.27
3634,310.0
3635,438.09
3636,296.0
3637,227.0
3638,262.0
3639,248.0
3640,439.0
3641,301.36
3642,388.63
3643,246.167
3644,610.0
3645,261.0
3646,265.0
3647,280.0
3648,332.89
3649,307.0
3650,424.437
3651,431.0
3652,505.007
3653,527.0
3654,373.033
3655,405.267
3656,225.737
3657,760.497
3658,153.0
3659,269.0
3660,273.0
3661,259.14
3662,268.0
3663,271.0
3664,456.0
3665,401.0
3666,139.0
3667,361.0
3668,590.0
3669,240.0
3670,208.0
3671,441.0
3672,238.467
3673,237.377
3674,562.52
3675,310.0
3676,211.0
3677,152.0
3678,684.0
3679,186.377
3680,359.0
3681,282.493
3682,250.0
3683,347.0
3684,201.0
3685,272.0
3686,192.33
3687,396.0
3688,337.0
3689,395.893
3690,272.607
3691,428.067
3692,303.0
3693,321.0
3694,263.0
3695,373.0
3696,301.0
3697,276.0
3698,287.507
3699,618.713
3700,252.0
3701,543.0
3702,712.0
3703,487.777
3704,257.0
3705,276.0
3706,375.0
3707,195.0
3708,997.0
3709,416.0
3710,455.0
3711,314.0
3712,157.07
3713,163.0
3714,329.0
3715,262.0
3716,268.507
3717,372.0
3718,54.0
3719,199.0
3720,239.0
3721,122.0
3722,244.0
3723,485.094
3724,238.07
3725,203.0
3726,445.0
3727,202.0
3728,304.0
3729,177.0
3730,601.71
3731,579.0
3732,257.0
3733,198.0
3734,357.0
3735,346.0
3736,345.0
3737,289.0
3738,366.69
3739,235.0
3740,70.0
3741,291.0
3742,406.03
3743,343.0
3744,516.0
3745,240.077
3746,513.0
3747,404.0
3748,203.0
3749,389.0
3750,154.0
3751,190.0
3752,273.0
3753,508.0
3754,300.0
3755,417.0
3756,286.0
3757,222.0
3758,215.073
3759,272.0
3760,310.0
3761,392.0
3762,120.0
3763,384.0
3764,293.0
3765,405.0
3766,342.0
3767,195.0
3768,545.0
3769,229.0
3770,215.487
3771,312.087
3772,523.0
3773,158.153
3774,209.0
3775,229.0
3776,301.0
3777,344.0
3778,294.0
3779,195.0
3780,345.0
3781,343.0
3782,351.0
3783,297.86
3784,328.103
3785,548.0
3786,290.0
3787,332.15
3788,243.0
3789,619.0
3790,209.0
3791,167.067
3792,217.0
3793,577.0
3794,425.0
3795,623.07
3796,350.8
3797,160.0
3798,249.0
3799,358.0
3800,416.0
3801,576.0
3802,402.0
3803,316.0
3804,671.22
3805,452.0
3806,289.0
3807,336.173
3808,266.0
3809,902.0
3810,416.0
3811,373.0
3812,273.0
3813,604.073
3814,543.523
3815,703.383
3816,222.163
3817,574.22
3818,251.0
3819,291.0
3820,630.737
3821,255.0
3822,380.0
3823,43.0
3824,352.0
3825,576.0
3826,210.0
3827,196.0
3828,96.883
3829,200.373
3830,191.0
3831,419.0
3832,252.877
3833,347.057
3834,331.0
3835,326.173
3836,512.0
3837,253.777
3838,277.0
3839,559.0
3840,806.0
3841,168.0
3842,354.0
3843,224.0
3844,174.0
3845,366.35
3846,256.067
3847,94.0
3848,307.0
3849,202.0
3850,295.233
3851,581.223
3852,497.0
3853,336.0
3854,329.0
3855,366.037
3856,144.0
3857,849.0
3858,200.907
3859,151.623
3860,290.0
3861,104.593
3862,213.71
3863,256.357
3864,225.643
3865,307.667
3866,433.413
3867,294.233
3868,463.197
3869,324.0
3870,360.0
3871,334.15
3872,388.0
3873,345.833
3874,306.413
3875,383.0
3876,958.0
3877,410.0
3878,486.0
3879,343.0
3880,300.0
3881,376.0
3882,380.0
3883,174.0
3884,302.42
3885,527.0
3886,341.0
3887,238.0
3888,243.047
3889,235.003
3890,708.637
3891,277.0
3892,277.223
3893,137.69
3894,345.683
3895,398.0
3896,619.817
3897,628.0
3898,287.0
3899,587.0
3900,377.0
3901,430.0
3902,463.0
3903,168.0
3904,582.057
3905,275.0
3906,314.0
3907,284.0
3908,451.0
3909,354.0
3910,199.333
3911,248.0
3912,470.0
3913,219.48
3914,452.0
3915,362.0
3916,134.0
3917,339.0
3918,372.843
3919,77.577
3920,250.0
3921,328.0
3922,191.09
3923,357.52
3924,272.0
3925,640.0
3926,46.0
3927,349.0
3928,459.0
3929,275.0
3930,266.133
3931,282.0
3932,288.637
3933,265.543
3934,427.683
3935,189.0
3936,453.0
3937,434.46
3938,213.0
3939,513.66
3940,151.0
3941,398.0
3942,409.0
3943,135.0
3944,247.88
3945,419.08
3946,231.0
3947,249.827
3948,332.0
3949,259.827
3950,192.0
3951,374.0
3952,334.0
3953,1282.0
3954,156.273
3955,394.0
3956,371.0
3957,290.0
3958,428.0
3959,292.0
3960,200.0
3961,240.0
3962,416.0
3963,298.0
3964,179.0
3965,480.81
3966,458.0
3967,279.0
3968,480.0
3969,529.0
3970,311.907
3971,891.0
3972,418.037
3973,204.0
3974,884.0
3975,333.0
3976,269.0
3977,436.393
3978,614.0
3979,261.0
3980,285.0
3981,401.74
3982,237.0
3983,249.0
3984,693.0
3985,337.517
3986,367.28
3987,233.783
3988,267.497
3989,218.0
3990,267.64
3991,394.0
3992,424.0
3993,259.0
3994,783.0
3995,549.0
3996,106.0
3997,302.634
3998,438.0
3999,367.0
4000,323.483
4001,242.0
4002,261.153
4003,167.0
4004,411.0
4005,227.0
4006,380.0
4007,621.743
4008,313.597
4009,330.0
4010,464.0
4011,353.36
4012,186.483
4013,281.613
4014,231.716
4015,412.0
4016,271.0
4017,282.037
4018,366.0
4019,242.067
4020,316.73
4021,206.173
4022,250.0
4023,275.0
4024,238.0
4025,268.0
4026,386.307
4027,406.197
4028,324.103
4029,196.02
4030,146.0
4031,311.02
4032,435.0
4033,304.0
4034,349.0
4035,282.0
4036,411.406
4037,785.0
4038,436.7
4039,214.0
4040,168.0
4041,168.533
4042,264.0
4043,322.0
4044,235.963
4045,262.0
4046,262.0
4047,216.0
4048,451.0
4049,333.0
4050,244.0
4051,199.296
4052,537.0
4053,381.277
4054,336.0
4055,153.0
4056,215.0
4057,363.0
4058,256.0
4059,392.0
4060,647.0
4061,319.0
4062,8.687
4063,469.0
4064,414.977
4065,784.0
4066,306.0
4067,315.0
4068,158.0
4069,184.677
4070,175.0
4071,427.0
4072,526.0
4073,430.653
4074,229.697
4075,335.0
4076,384.927
4077,240.0
4078,357.06
4079,231.0
4080,404.0
4081,543.0
4082,787.0
4083,305.563
4084,184.603
4085,405.0
4086,552.853
4087,524.893
4088,173.0
4089,403.0
4090,263.0
4091,226.0
4092,214.407
4093,285.0
4094,249.0
4095,469.033
4096,351.0
4097,378.68
4098,478.857
4099,244.0
4100,111.0
4101,223.0
4102,250.0
4103,236.757
4104,259.607
4105,287.0
4106,592.88
4107,133.0
4108,462.0
4109,218.0
4110,630.0
4111,226.0
4112,558.0
4113,393.7
4114,255.0
4115,403.0
4116,178.0
4117,351.237
4118,147.98
4119,712.0
4120,288.0
4121,307.0
4122,513.0
4123,373.0
4124,310.363
4125,671.07
4126,356.0
4127,306.68
4128,233.0
4129,344.0
4130,207.0
4131,483.247
4132,123.0
4133,237.0
4134,74.0
4135,527.0
4136,373.0
4137,220.0
4138,337.63
4139,575.0
4140,228.573
4141,219.0
4142,279.0
4143,349.0
4144,309.0
4145,441.127
4146,551.147
4147,164.946
4148,207.147
4149,287.0
4150,466.017
4151,425.0
4152,245.0
4153,102.0
4154,142.0
4155,240.0
4156,333.187
4157,165.0
4158,196.0
4159,417.38
4160,291.78
4161,972.81
4162,316.0
4163,148.766
4164,498.0
4165,40.0
4166,450.0
4167,147.0
4168,223.66
4169,504.983
4170,344.0
4171,580.0
4172,210.0
4173,446.4
4174,314.52
4175,579.257
4176,780.0
4177,61.0
4178,306.0
4179,527.38
4180,223.0
4181,452.0
4182,604.0
4183,449.574
4184,585.0
4185,305.277
4186,181.8
4187,544.0
4188,460.197
4189,631.0
4190,285.0
4191,379.74
4192,763.0
4193,575.0
4194,539.0
4195,132.0
4196,247.0
4197,258.253
4198,188.0
4199,307.0
4200,314.713
4201,156.373
4202,249.427
4203,361.0
4204,295.0
4205,471.587
4206,211.88
4207,242.0
4208,702.0
4209,243.407
4210,172.727
4211,507.767
4212,666.0
4213,537.0
4214,202.0
4215,402.333
4216,432.0
4217,238.997
4218,559.0
4219,161.0
4220,279.0
4221,364.0
4222,202.0
4223,423.0
4224,579.0
4225,263.0
4226,355.0
4227,428.0
4228,251.323
4229,480.0
4230,418.43
4231,503.0
4232,196.923
4233,330.0
4234,726.0
4235,249.0
4236,398.44
4237,299.0
4238,288.0
4239,438.057
4240,249.0
4241,267.717
4242,192.0
4243,543.0
4244,348.0
4245,451.0
4246,490.487
4247,313.68
4248,526.0
4249,588.0
4250,202.233
4251,652.0
4252,287.0
4253,496.0
4254,675.0
4255,426.0
4256,285.0
4257,352.0
4258,478.0
4259,306.0
4260,577.0
4261,282.0
4262,212.0
4263,202.0
4264,367.0
4265,729.0
4266,505.0
4267,414.0
4268,145.0
4269,367.79
4270,226.13
4271,216.543
4272,483.497
4273,450.26
4274,581.37
4275,357.04
4276,189.823
4277,426.0
4278,194.75
4279,428.0
4280,458.19
4281,769.847
4282,195.55
4283,213.497
4284,264.647
4285,338.0
4286,262.0
4287,417.0
4288,464.713
4289,361.213
4290,344.0
4291,513.457
4292,419.0
4293,529.0
4294,320.367
4295,286.65
4296,212.0
4297,198.0
4298,668.0
4299,422.0
4300,259.0
4301,699.0
4302,221.0
4303,292.0
4304,341.0
4305,239.0
4306,220.0
4307,296.817
4308,311.0
4309,195.0
4310,470.0
4311,524.0
4312,431.0
4313,151.0
4314,453.0
4315,475.0
4316,350.0
4317,243.0
4318,389.0
4319,206.0
4320,364.0
4321,343.0
4322,502.0
4323,386.907
4324,159.59
4325,449.0
4326,175.0
4327,260.0
4328,153.927
4329,361.0
4330,510.0
4331,225.0
4332,215.0
4333,177.0
4334,656.0
4335,507.0
4336,247.0
4337,166.0
4338,193.0
4339,518.697
4340,454.853
4341,254.617
4342,335.593
4343,227.0
4344,237.0
4345,277.0
4346,518.0
4347,200.0
4348,398.513
4349,320.517
4350,474.0
4351,615.31
4352,387.683
4353,577.0
4354,198.0
4355,318.0
4356,211.0
4357,370.99
4358,434.42
4359,431.897
4360,78.0
4361,168.0
4362,1003.0
4363,350.0
4364,536.0
4365,187.0
4366,331.0
4367,92.0
4368,219.68
4369,290.293
4370,228.0
4371,216.0
4372,320.51
4373,443.143
4374,358.0
4375,520.68
4376,405.0
4377,289.0
4378,472.163
4379,452.0
4380,286.893
4381,278.0
4382,262.0
4383,783.0
4384,151.0
4385,295.0
4386,177.0
4387,266.847
4388,428.66
4389,516.0
4390,603.0
4391,357.443
4392,622.0
4393,224.0
4394,214.213
4395,274.0
4396,252.0
4397,283.52
4398,211.094
4399,390.837
4400,136.087
4401,238.0
4402,558.29
4403,343.0
4404,367.586
4405,439.59
4406,327.287
4407,197.0
4408,225.0
4409,468.0
4410,185.0
4411,201.0
4412,432.0
4413,302.0
4414,459.0
4415,213.0
4416,260.0
4417,175.0
4418,302.0
4419,344.0
4420,269.92
4421,260.86
4422,267.0
4423,351.0
4424,218.0
4425,281.0
4426,367.81
4427,330.0
4428,267.0
4429,665.0
4430,541.0
4431,397.0
4432,299.0
4433,282.0
4434,374.0
4435,658.0
4436,288.0
4437,228.213
4438,503.0
4439,443.43
4440,257.203
4441,188.0
4442,1148.093
4443,328.67
4444,193.62
4445,221.0
4446,253.37
4447,181.0
4448,453.0
4449,147.08
4450,413.0
4451,528.0
4452,380.0
4453,412.0
4454,420.0
4455,245.0
4456,269.0
4457,364.0
4458,336.0
4459,337.0
4460,744.0
4461,436.0
4462,437.0
4463,671.0
4464,236.0
4465,260.0
4466,457.0
4467,540.0
4468,259.0
4469,54.0
4470,471.0
4471,393.993
4472,382.0
4473,260.0
4474,374.0
4475,321.0
4476,611.0
4477,1290.86
4478,219.0
4479,303.0
4480,222.0
4481,303.0
4482,548.0
4483,177.457
4484,271.537
4485,338.0
4486,394.343
4487,305.0
4488,437.0
4489,277.803
4490,222.287
4491,265.133
4492,234.0
4493,536.0
4494,356.283
4495,266.0
4496,397.0
4497,314.0
4498,257.0
4499,395.0
4500,416.0
4501,173.0
4502,373.0
4503,429.0
4504,205.0
4505,257.0
4506,239.827
4507,456.0
4508,460.0
4509,211.0
4510,702.443
4511,322.0
4512,66.0
4513,384.0
4514,152.613
4515,258.0
4516,313.0
4517,141.0
4518,880.0
4519,218.853
4520,721.147
4521,475.337
4522,246.0
4523,263.804
4524,148.643
4525,444.85
4526,66.507
4527,216.0
4528,403.0
4529,501.0
4530,1108.716
4531,221.0
4532,196.0
4533,336.0
4534,247.0
4535,358.0
4536,257.0
4537,272.0
4538,441.0
4539,273.04
4540,188.0
4541,591.213
4542,382.0
4543,417.893
4544,259.0
4545,723.0
4546,817.0
4547,385.0
4548,218.0
4549,221.0
4550,266.0
4551,518.15
4552,375.0
4553,504.0
4554,198.493
4555,296.0
4556,276.0
4557,287.03
4558,484.0
4559,570.0
4560,235.837
4561,458.0
4562,195.177
4563,188.493
4564,346.727
4565,225.0
4566,243.0
4567,452.0
4568,421.0
4569,135.0
4570,418.0
4571,321.92
4572,250.0
4573,269.0
4574,426.0
4575,258.0
4576,487.38
4577,202.413
4578,298.0
4579,48.0
4580,272.0
4581,123.0
4582,197.183
4583,620.277
4584,676.987
4585,437.823
4586,436.0
4587,234.0
4588,545.0
4589,228.81
4590,645.0
4591,116.0
4592,248.0
4593,170.0
4594,338.0
4595,441.86
4596,198.0
4597,196.313
4598,331.0
4599,335.0
4600,160.0
4601,246.0
4602,437.0
4603,512.403
4604,391.0
4605,365.0
4606,525.0
4607,163.0
4608,242.0
4609,436.0
4610,468.0
4611,320.0
4612,238.0
4613,242.0
4614,348.0
4615,256.0
4616,324.0
4617,217.743
4618,271.0
4619,554.0
4620,210.0
4621,263.67
4622,271.0
4623,59.0
4624,398.397
4625,430.0
4626,521.01
4627,392.0
4628,226.64
4629,499.0
4630,734.0
4631,299.913
4632,274.0
4633,231.0
4634,203.0
4635,260.61
4636,209.0
4637,298.0
4638,241.0
4639,429.0
4640,178.0
4641,704.0
4642,208.0
4643,212.0
4644,353.0
4645,400.0
4646,387.39
4647,581.0
4648,159.0
4649,295.0
4650,532.62
4651,299.0
4652,331.81
4653,244.0
4654,304.627
4655,276.0
4656,298.0
4657,287.0
4658,376.0
4659,401.0
4660,508.0
4661,210.0
4662,214.0
4663,214.0
4664,294.0
4665,688.0
4666,290.0
4667,297.533
4668,241.257
4669,256.0
4670,294.0
4671,596.0
4672,1291.0
4673,626.0
4674,162.0
4675,233.0
4676,255.0
4677,278.0
4678,299.807
4679,252.253
4680,252.0
4681,381.14
4682,193.72
4683,547.0
4684,302.0
4685,444.0
4686,445.0
4687,221.0
4688,220.0
4689,273.77
4690,266.0
4691,273.0
4692,817.663
4693,96.783
4694,279.0
4695,276.0
4696,304.0
4697,240.107
4698,545.133
4699,395.63
4700,250.377
4701,264.597
4702,431.0
4703,433.863
4704,883.0
4705,379.0
4706,364.414
4707,373.0
4708,233.0
4709,405.037
4710,384.0
4711,193.0
4712,229.617
4713,242.897
4714,373.063
4715,293.0
4716,164.637
4717,232.0
4718,299.014
4719,300.463
4720,63.0
4721,266.0
4722,353.0
4723,399.33
4724,455.0
4725,341.0
4726,275.87
4727,84.663
4728,153.0
4729,398.0
4730,219.897
4731,793.0
4732,365.463
4733,487.48
4734,399.683
4735,200.297
4736,350.847
4737,379.0
4738,487.0
4739,310.663
4740,192.0
4741,211.0
4742,280.78
4743,131.0
4744,186.0
4745,343.573
4746,346.47
4747,1245.0
4748,255.0
4749,320.0
4750,551.0
4751,490.127
4752,33.394
4753,347.0
4754,299.157
4755,391.0
4756,543.157
4757,195.57
4758,603.423
4759,344.487
4760,609.263
4761,430.0
4762,342.0
4763,198.923
4764,285.0
4765,418.0
4766,159.0
4767,309.0
4768,228.0
4769,244.253
4770,340.0
4771,319.0
4772,276.0
4773,247.0
4774,101.983
4775,301.0
4776,669.85
4777,344.153
4778,404.993
4779,475.0
4780,67.0
4781,322.0
4782,412.0
4783,437.0
4784,353.0
4785,243.0
4786,202.647
4787,227.597
4788,380.0
4789,452.493
4790,304.243
4791,123.3
4792,488.0
4793,256.753
4794,265.387
4795,316.0
4796,264.0
4797,470.0
4798,393.0
4799,185.0
4800,200.837
4801,620.757
4802,216.187
4803,366.0
4804,162.0
4805,295.85
4806,354.96
4807,187.0
4808,529.0
4809,701.0
4810,284.0
4811,407.0
4812,221.0
4813,258.0
4814,296.0
4815,496.83
4816,432.0
4817,456.0
4818,231.0
4819,347.0
4820,277.0
4821,133.537
4822,307.167
4823,676.0
4824,496.0
4825,92.0
4826,434.054
4827,494.0
4828,486.0
4829,381.0
4830,183.0
4831,358.587
4832,326.0
4833,245.0
4834,314.0
4835,186.0
4836,381.0
4837,249.777
4838,415.0
4839,132.037
4840,249.837
4841,325.0
4842,220.567
4843,288.683
4844,730.0
4845,248.0
4846,354.333
4847,253.98
4848,438.0
4849,329.0
4850,248.557
4851,259.0
4852,215.0
4853,315.0
4854,476.637
4855,584.213
4856,239.0
4857,419.0
4858,194.0
4859,228.0
4860,149.0
4861,495.173
4862,1082.423
4863,316.0
4864,321.927
4865,348.0
4866,328.666
4867,224.807
4868,586.0
4869,707.0
4870,516.0
4871,814.0
4872,376.0
4873,195.833
4874,330.98
4875,297.0
4876,334.907
4877,229.0
4878,113.0
4879,266.0
4880,283.0
4881,266.0
4882,472.0
4883,159.0
4884,219.0
4885,392.0
4886,213.0
4887,365.0
4888,520.0
4889,540.0
4890,277.0
4891,184.0
4892,158.0
4893,222.05
4894,510.433
4895,102.897
4896,329.0
4897,438.033
4898,430.94
4899,225.0
4900,435.0
4901,491.0
4902,408.0
4903,176.0
4904,414.71
4905,237.0
4906,736.0
4907,140.026
4908,306.0
4909,270.0
4910,339.0
4911,183.343
4912,343.0
4913,667.723
4914,212.227
4915,41.0
4916,180.0
4917,404.0
4918,381.0
4919,233.923
4920,519.0
4921,317.0
4922,334.0
4923,255.0
4924,351.0
4925,413.323
4926,527.0
4927,356.294
4928,297.0
4929,147.793
4930,283.52
4931,305.0
4932,369.297
4933,500.647
4934,437.0
4935,191.853
4936,353.04
4937,295.883
4938,422.173
4939,462.373
4940,460.0
4941,303.0
4942,420.0
4943,408.0
4944,226.0
4945,466.49
4946,97.0
4947,360.69
4948,317.39
4949,85.743
4950,250.647
4951,418.0
4952,618.0
4953,405.377
4954,229.0
4955,298.0
4956,378.0
4957,402.407
4958,529.163
4959,326.0
4960,256.0
4961,149.0
4962,381.1
4963,266.0
4964,168.217
4965,227.0
4966,225.0
4967,580.0
4968,146.0
4969,234.0
4970,313.03
4971,408.04
4972,595.0
4973,220.0
4974,355.0
4975,233.0
4976,293.61
4977,332.59
4978,375.46
4979,267.0
4980,606.0
4981,141.0
4982,437.0
4983,423.0
4984,444.0
4985,189.0
4986,466.0
4987,344.0
4988,496.073
4989,277.88
4990,196.0
4991,232.0
4992,418.0
4993,335.0
4994,266.25
4995,201.0
4996,427.433
4997,225.33
4998,245.0
4999,548.753
5000,365.0
5001,98.62
5002,415.287
5003,278.0
5004,397.0
5005,288.717
5006,123.0
5007,256.0
5008,367.0
5009,333.0
5010,347.0
5011,247.0
5012,456.0
5013,357.0
5014,365.0
5015,159.494
5016,281.0
5017,412.0
5018,537.26
5019,260.0
5020,441.0
5021,171.347
5022,418.94
5023,551.99
5024,452.143
5025,453.0
5026,469.0
5027,336.0
5028,258.0
5029,344.0
5030,187.47
5031,318.31
5032,330.0
5033,295.92
5034,198.257
5035,372.937
5036,286.0
5037,189.213
5038,374.0
5039,573.297
5040,421.64
5041,399.0
5042,718.0
5043,197.0
5044,236.0
5045,377.903
5046,347.0
5047,385.723
5048,226.0
5049,251.0
5050,282.817
5051,165.0
5052,204.0
5053,232.97
5054,260.0
5055,874.0
5056,203.0
5057,381.0
5058,630.0
5059,228.83
5060,293.243
5061,369.0
5062,367.0
5063,394.0
5064,266.637
5065,319.147
5066,204.627
5067,244.533
5068,173.1
5069,8.64
5070,229.0
5071,262.0
5072,682.0
5073,214.0
5074,564.027
5075,305.623
5076,238.967
5077,413.0
5078,516.0
5079,202.79
5080,186.69
5081,452.214
5082,362.0
5083,350.537
5084,159.98
5085,95.0
5086,240.056
5087,87.537
5088,1022.577
5089,283.0
5090,489.54
5091,42.8
5092,284.857
5093,158.25
5094,283.627
5095,445.623
5096,124.0
5097,230.94
5098,245.0
5099,337.213
5100,295.723
5101,398.067
5102,233.0
5103,187.0
5104,462.0
5105,181.04
5106,180.497
5107,316.37
5108,719.603
5109,740.997
5110,127.0
5111,245.133
5112,371.0
5113,3.0
5114,591.0
5115,154.0
5116,274.0
5117,296.0
5118,392.0
5119,200.0
5120,474.8
5121,354.0
5122,320.0
5123,458.0
5124,331.0
5125,262.483
5126,204.833
5127,235.443
5128,155.0
5129,294.427
5130,430.947
5131,211.783
5132,330.0
5133,161.3
5134,251.0
5135,247.0
5136,340.0
5137,330.0
5138,217.0
5139,361.0
5140,324.0
5141,312.0
5142,348.0
5143,65.22
5144,442.0
5145,209.0
5146,215.0
5147,507.0
5148,593.0
5149,222.0
5150,288.0
5151,430.363
5152,745.16
5153,90.053
5154,200.16
5155,447.0
5156,166.314
5157,406.0
5158,372.0
5159,366.803
5160,338.0
5161,383.0
5162,218.0
5163,252.0
5164,263.537
5165,167.547
5166,181.0
5167,570.643
5168,435.753
5169,355.9
5170,222.353
5171,436.0
5172,275.0
5173,239.0
5174,1331.0
5175,346.0
5176,264.837
5177,709.0
5178,337.0
5179,396.95
5180,254.0
5181,152.0
5182,457.0
5183,374.527
5184,194.997
5185,548.0
5186,218.0
5187,251.0
5188,407.0
5189,211.9
5190,327.82
5191,201.02
5192,308.343
5193,511.264
5194,371.0
5195,442.0
5196,730.0
5197,425.0
5198,459.0
5199,544.0
5200,120.0
5201,303.0
5202,345.0
5203,229.213
5204,296.917
5205,239.96
5206,322.083
5207,386.406
5208,260.66
5209,248.83
5210,298.0
5211,300.467
5212,214.0
5213,181.0
5214,594.893
5215,368.47
5216,572.71
5217,321.703
5218,128.0
5219,431.0
5220,446.0
5221,469.0
5222,649.0
5223,444.0
5224,281.0
5225,303.0
5226,68.0
5227,551.0
5228,323.047
5229,304.267
5230,279.0
5231,363.0
5232,226.0
5233,245.323
5234,226.0
5235,188.0
5236,455.0
5237,182.993
5238,250.0
5239,166.0
5240,315.0
5241,22.22
5242,277.0
5243,241.083
5244,461.0
5245,487.69
5246,695.0
5247,171.0
5248,67.3
5249,154.0
5250,182.0
5251,228.0
5252,141.0
5253,553.0
5254,353.0
5255,415.107
5256,141.0
5257,312.0
5258,236.0
5259,195.0
5260,228.0
5261,277.0
5262,277.0
5263,257.28
5264,213.0
5265,340.543
5266,265.0
5267,293.0
5268,513.0
5269,233.0
5270,562.0
5271,280.04
5272,741.0
5273,381.0
5274,505.123
5275,573.447
5276,332.0
5277,56.0
5278,248.98
5279,311.303
5280,246.0
5281,363.0
5282,305.907
5283,178.333
5284,238.377
5285,52.643
5286,174.0
5287,314.107
5288,210.0
5289,290.186
5290,337.643
5291,525.24
5292,195.733
5293,273.0
5294,376.0
5295,174.78
5296,449.077
5297,141.0
5298,318.643
5299,762.47
5300,514.0
5301,454.0
5302,406.23
5303,392.0
5304,1076.0
5305,447.153
5306,404.49
5307,254.0
5308,355.947
5309,341.307
5310,192.0
5311,378.77
5312,438.0
5313,251.393
5314,474.0
5315,265.0
5316,434.453
5317,942.317
5318,450.0
5319,315.0
5320,164.313
5321,238.26
5322,357.47
5323,259.08
5324,281.0
5325,362.0
5326,248.0
5327,305.0
5328,344.0
5329,760.0
5330,323.0
5331,446.0
5332,375.0
5333,218.0
5334,458.537
5335,393.0
5336,329.327
5337,291.0
5338,389.077
5339,225.9
5340,269.0
5341,25.063
5342,790.0
5343,263.384
5344,321.59
5345,319.383
5346,502.0
5347,826.0
5348,405.0
5349,479.0
5350,244.0
5351,570.0
5352,59.0
5353,444.0
5354,32.317
5355,131.417
5356,225.0
5357,335.0
5358,385.0
5359,250.0
5360,453.0
5361,356.173
5362,417.0
5363,231.0
5364,373.0
5365,292.0
5366,208.0
5367,218.0
5368,693.056
5369,286.0
5370,528.0
5371,265.0
5372,87.0
5373,156.0
5374,473.533
5375,46.0
5376,312.0
5377,224.0
5378,317.0
5379,284.0
5380,145.98
5381,432.147
5382,188.0
5383,688.41
5384,346.82
5385,250.133
5386,299.0
5387,547.0
5388,579.0
5389,317.0
5390,376.387
5391,188.0
5392,220.0
5393,356.297
5394,338.72
5395,548.374
5396,314.0
5397,344.0
5398,245.61
5399,392.0
5400,240.0
5401,268.673
5402,243.377
5403,128.0
5404,223.0
5405,229.0
5406,295.0
5407,284.0
5408,269.0
5409,200.0
5410,591.72
5411,326.0
5412,244.03
5413,264.0
5414,534.503
5415,142.0
5416,381.0
5417,231.0
5418,217.0
5419,189.0
5420,340.417
5421,262.0
5422,194.0
5423,165.924
5424,361.696
5425,580.497
5426,246.0
5427,359.13
5428,184.397
5429,493.263
5430,271.873
5431,447.0
5432,31.83
5433,379.0
5434,329.123
5435,628.0
5436,475.0
5437,845.373
5438,198.633
5439,318.0
5440,1088.0
5441,243.0
5442,583.277
5443,502.0
5444,323.0
5445,325.0
5446,451.477
5447,168.683
5448,440.0
5449,400.0
5450,425.0
5451,267.0
5452,303.0
5453,329.0
5454,149.573
5455,397.0
5456,214.0
5457,442.0
5458,240.2
5459,325.166
5460,233.0
5461,31.377
5462,216.423
5463,432.0
5464,715.62
5465,218.0
5466,280.0
5467,233.0
5468,401.827
5469,213.0
5470,361.0
5471,135.0
5472,329.0
5473,491.65
5474,481.48
5475,272.647
5476,642.0
5477,326.0
5478,287.0
5479,634.803
5480,400.0
5481,350.0
5482,286.0
5483,27.4
5484,361.0
5485,474.177
5486,299.0
5487,221.0
5488,424.673
5489,691.043
5490,385.52
5491,300.0
5492,462.0
5493,256.0
5494,234.0
5495,228.0
5496,351.0
5497,332.0
5498,289.0
5499,234.0
5500,239.473
5501,223.0
5502,573.92
5503,371.0
5504,330.05
5505,230.723
5506,244.0
5507,368.0
5508,522.033
5509,156.0
5510,503.0
5511,427.423
5512,306.0
5513,497.0
5514,352.623
5515,343.0
5516,226.0
5517,348.383
5518,230.0
5519,88.243
5520,295.0
5521,168.0
5522,753.0
5523,553.0
5524,237.0
5525,524.0
5526,480.0
5527,494.1
5528,284.383
5529,577.0
5530,208.0
5531,242.78
5532,261.547
5533,158.067
5534,317.0
5535,659.0
5536,367.0
5537,432.93
5538,180.0
5539,191.0
5540,255.0
5541,312.0
5542,426.0
5543,290.0
5544,121.0
5545,188.387
5546,339.0
5547,402.0
5548,127.0
5549,375.0
5550,259.0
5551,85.357
5552,260.0
5553,101.0
5554,286.78
5555,172.83
5556,274.0
5557,255.887
5558,272.0
5559,195.0
5560,326.0
5561,249.79
5562,278.0
5563,208.0
5564,307.0
5565,464.0
5566,325.87
5567,741.0
5568,444.0
5569,296.784
5570,291.0
5571,318.34
5572,415.403
5573,241.77
5574,988.0
5575,323.0
5576,266.0
5577,415.0
5578,887.0
5579,474.8
5580,365.043
5581,299.0
5582,194.01
5583,195.737
5584,430.0
5585,240.643
5586,457.0
5587,436.0
5588,221.943
5589,124.0
5590,150.033
5591,208.787
5592,256.623
5593,207.1
5594,255.0
5595,303.0
5596,1566.227
5597,339.843
5598,644.0
5599,155.0
5600,417.48
5601,624.0
5602,400.0
5603,237.0
5604,56.224
5605,367.0
5606,361.83
5607,195.717
5608,196.93
5609,367.47
5610,481.0
5611,398.0
5612,365.0
5613,568.847
5614,220.0
5615,140.0
5616,188.0
5617,374.0
5618,456.0
5619,255.0
5620,286.0
5621,163.063
5622,258.96
5623,260.55
5624,444.0
5625,57.0
5626,636.0
5627,295.0
5628,183.0
5629,321.0
5630,360.0
5631,163.974
5632,216.063
5633,220.58
5634,299.587
5635,378.283
5636,491.903
5637,170.0
5638,698.0
5639,481.0
5640,472.0
5641,251.0
5642,401.0
5643,202.283
5644,290.0
5645,397.6
5646,355.36
5647,546.57
5648,376.804
5649,344.157
5650,375.743
5651,251.56
5652,458.0
5653,89.0
5654,228.0
5655,265.0
5656,269.0
5657,260.0
5658,844.0
5659,197.0
5660,370.0
5661,294.0
5662,339.0
5663,236.583
5664,140.0
5665,212.0
5666,151.4
5667,179.873
5668,253.0
5669,247.793
5670,217.68
5671,294.0
5672,288.547
5673,546.736
5674,422.0
5675,288.0
5676,326.69
5677,195.0
5678,549.81
5679,213.0
5680,214.0
5681,310.0
5682,252.0
5683,339.417
5684,442.0
5685,175.297
5686,577.507
5687,223.757
5688,518.687
5689,303.0
5690,810.0
5691,561.0
5692,200.0
5693,326.713
5694,268.0
5695,303.62
5696,545.92
5697,437.35
5698,390.0
5699,261.0
5700,411.0
5701,595.9
5702,284.0
5703,528.0
5704,223.19
5705,281.14
5706,240.757
5707,289.18
5708,547.0
5709,371.237
5710,283.13
5711,439.0
5712,400.0
5713,240.0
5714,508.0
5715,194.93
5716,231.0
5717,46.647
5718,273.083
5719,556.0
5720,173.0
5721,137.0
5722,463.0
5723,379.837
5724,238.947
5725,457.0
5726,175.0
5727,241.0
5728,273.0
5729,289.0
5730,404.0
5731,438.0
5732,78.0
5733,259.127
5734,94.0
5735,259.963
5736,208.0
5737,248.956
5738,309.0
5739,539.0
5740,396.0
5741,393.0
5742,563.627
5743,492.0
5744,234.0
5745,445.143
5746,231.657
5747,216.99
5748,134.01
5749,262.94
5750,297.403
5751,186.0
5752,312.0
5753,190.0
5754,422.0
5755,243.943
5756,317.0
5757,266.023
5758,238.0
5759,596.0
5760,120.0
5761,355.143
5762,461.963
5763,464.207
5764,293.287
5765,540.603
5766,288.0
5767,93.0
5768,16.64
5769,160.0
5770,992.157
5771,269.0
5772,345.197
5773,511.697
5774,224.237
5775,534.32
5776,253.373
5777,911.0
5778,172.427
5779,893.363
5780,371.0
5781,121.0
5782,58.023
5783,617.84
5784,404.0
5785,380.77
5786,459.66
5787,425.833
5788,564.137
5789,1688.123
5790,185.0
5791,273.317
5792,245.913
5793,289.033
5794,213.0
5795,365.7
5796,270.0
5797,144.957
5798,229.09
5799,25.736
5800,324.907
5801,460.113
5802,544.6
5803,504.683
5804,320.734
5805,492.0
5806,331.0
5807,276.0
5808,251.02
5809,129.0
5810,264.667
5811,376.0
5812,460.84
5813,459.0
5814,452.0
5815,507.0
5816,506.0
5817,483.143
5818,393.0
5819,383.0
5820,437.307
5821,331.0
5822,216.0
5823,223.523
5824,585.877
5825,333.773
5826,484.507
5827,509.0
5828,393.0
5829,378.567
5830,259.46
5831,258.0
5832,495.0
5833,347.0
5834,359.897
5835,204.554
5836,243.0
5837,232.717
5838,683.0
5839,132.0
5840,220.3
5841,916.527
5842,271.173
5843,414.0
5844,95.797
5845,685.303
5846,41.817
5847,837.0
5848,329.983
5849,352.0
5850,253.0
5851,270.793
5852,368.0
5853,268.313
5854,492.0
5855,274.0
5856,264.0
5857,373.917
5858,401.0
5859,189.757
5860,376.0
5861,2134.436
5862,172.29
5863,20.0
5864,213.0
5865,475.963
5866,324.133
5867,189.0
5868,429.0
5869,254.0
5870,136.0
5871,214.247
5872,48.273
5873,633.0
5874,669.0
5875,410.0
5876,547.603
5877,573.817
5878,189.0
5879,382.857
5880,374.0
5881,243.0
5882,452.913
5883,459.0
5884,313.0
5885,303.0
5886,402.013
5887,307.863
5888,442.98
5889,284.523
5890,251.0
5891,168.344
5892,437.0
5893,318.0
5894,207.0
5895,54.0
5896,291.0
5897,227.293
5898,344.383
5899,498.0
5900,307.133
5901,490.0
5902,307.0
5903,249.897
5904,717.803
5905,165.0
5906,625.0
5907,611.697
5908,1237.0
5909,267.0
5910,166.0
5911,198.0
5912,131.0
5913,153.0
5914,249.0
5915,283.0
5916,198.0
5917,472.0
5918,316.41
5919,371.0
5920,396.0
5921,234.0
5922,257.0
5923,234.987
5924,527.443
5925,564.643
5926,259.0
5927,330.0
5928,177.0
5929,207.897
5930,404.0
5931,444.807
5932,229.0
5933,281.0
5934,398.613
5935,657.0
5936,211.0
5937,280.343
5938,667.75
5939,362.0
5940,162.973
5941,447.0
5942,332.0
5943,316.0
5944,349.0
5945,175.203
5946,176.0
5947,353.183
5948,571.043
5949,180.0
5950,288.0
5951,271.0
5952,388.194
5953,374.0
5954,292.0
5955,359.0
5956,301.453
5957,309.0
5958,281.0
5959,388.0
5960,213.0
5961,323.0
5962,700.0
5963,186.0
5964,420.0
5965,608.0
5966,419.644
5967,254.0
5968,101.0
5969,276.0
5970,131.0
5971,332.0
5972,466.0
5973,345.0
5974,278.0
5975,257.0
5976,252.0
5977,393.13
5978,281.0
5979,181.937
5980,176.997
5981,296.647
5982,384.0
5983,181.727
5984,774.0
5985,236.573
5986,49.23
5987,320.043
5988,272.0
5989,510.0
5990,190.51
5991,1202.0
5992,336.563
5993,485.0
5994,153.0
5995,502.377
5996,339.0
5997,164.63
5998,316.0
5999,179.536
6000,253.0
6001,438.137
6002,156.0
6003,474.667
6004,445.0
6005,230.0
6006,254.0
6007,496.0
6008,458.0
6009,474.0
6010,614.0
6011,535.0
6012,526.374
6013,388.0
6014,150.177
6015,284.0
6016,330.0
6017,461.0
6018,464.25
6019,743.0
6020,398.687
6021,288.0
6022,328.0
6023,221.133
6024,480.0
6025,280.493
6026,618.0
6027,391.0
6028,439.4
6029,234.0
6030,461.0
6031,266.0
6032,379.0
6033,339.317
6034,408.813
6035,1194.0
6036,323.407
6037,297.203
6038,450.0
6039,396.0
6040,125.23
6041,326.0
6042,297.0
6043,477.0
6044,252.0
6045,222.69
6046,444.0
6047,235.0
6048,586.0
6049,341.053
6050,541.0
6051,297.933
6052,331.0
6053,591.537
6054,322.0
6055,229.0
6056,134.0
6057,500.0
6058,1078.0
6059,443.0
6060,165.0
6061,206.0
6062,432.0
6063,248.0
6064,138.0
6065,557.0
6066,511.0
6067,370.13
6068,212.65
6069,268.113
6070,179.93
6071,217.0
6072,325.0
6073,242.0
6074,449.0
6075,373.733
6076,405.0
6077,300.0
6078,204.0
6079,232.0
6080,227.0
6081,560.0
6082,264.0
6083,412.36
6084,547.0
6085,325.136
6086,205.0
6087,463.833
6088,278.0
6089,340.0
6090,134.0
6091,420.0
6092,471.453
6093,215.963
6094,262.0
6095,434.0
6096,299.0
6097,231.0
6098,226.0
6099,264.0
6100,399.0
6101,186.0
6102,325.0
6103,239.0
6104,162.59
6105,194.0
6106,314.0
6107,252.0
6108,292.0
6109,376.0
6110,249.0
6111,308.0
6112,146.0
6113,472.0
6114,300.997
6115,452.0
6116,217.0
6117,320.0
6118,894.697
6119,260.0
6120,362.0
6121,559.0
6122,629.0
6123,314.21
6124,246.803
6125,386.58
6126,422.0
6127,316.0
6128,362.0
6129,258.0
6130,239.0
6131,155.0
6132,295.0
6133,211.0
6134,490.537
6135,255.24
6136,304.0
6137,317.0
6138,388.0
6139,447.0
6140,429.0
6141,258.627
6142,268.0
6143,174.58
6144,156.0
6145,218.0
6146,418.683
6147,450.0
6148,311.0
6149,44.124
6150,336.0
6151,207.97
6152,742.313
6153,437.0
6154,641.0
6155,420.0
6156,250.7
6157,213.687
6158,399.0
6159,159.0
6160,739.0
6161,259.0
6162,137.267
6163,229.0
6164,315.0
6165,347.61
6166,360.067
6167,390.0
6168,218.0
6169,147.533
6170,198.617
6171,270.0
6172,330.0
6173,359.0
6174,545.0
6175,78.0
6176,371.207
6177,750.49
6178,554.133
6179,366.0
6180,356.84
6181,261.0
6182,480.0
6183,320.0
6184,240.0
6185,440.63
6186,349.0
6187,392.0
6188,433.54
6189,308.0
6190,663.0
6191,399.536
6192,181.214
6193,467.587
6194,366.543
6195,562.0
6196,352.0
6197,372.0
6198,463.0
6199,446.0
6200,615.0
6201,409.0
6202,141.0
6203,140.0
6204,208.0
6205,291.0
6206,326.0
6207,348.0
6208,447.443
6209,314.463
6210,353.0
6211,317.0
6212,404.0
6213,379.0
6214,431.0
6215,927.923
6216,359.187
6217,691.0
6218,225.0
6219,354.0
6220,361.113
6221,418.0
6222,631.0
6223,359.903
6224,314.643
6225,290.0
6226,483.847
6227,211.0
6228,369.0
6229,135.0
6230,691.0
6231,315.0
6232,237.0
6233,131.37
6234,373.0
6235,184.0
6236,292.0
6237,462.0
6238,1617.0
6239,179.0
6240,301.0
6241,285.0
6242,331.897
6243,419.0
6244,505.0
6245,183.0
6246,452.0
6247,271.696
6248,357.0
6249,527.0
6250,322.0
6251,358.0
6252,711.0
6253,275.0
6254,417.0
6255,205.0
6256,447.0
6257,504.0
6258,203.56
6259,181.947
6260,302.0
6261,208.98
6262,638.0
6263,551.0
6264,425.817
6265,48.0
6266,247.0
6267,253.256
6268,273.0
6269,172.0
6270,461.0
6271,273.97
6272,319.133
6273,284.04
6274,342.0
6275,344.0
6276,155.06
6277,610.0
6278,405.94
6279,218.0
6280,314.0
6281,416.0
6282,364.0
6283,665.0
6284,318.0
6285,263.0
6286,218.0
6287,251.0
6288,63.0
6289,306.0
6290,214.0
6291,298.863
6292,799.0
6293,401.0
6294,251.0
6295,536.0
6296,959.0
6297,241.0
6298,58.613
6299,489.823
6300,373.34
6301,421.0
6302,561.0
6303,412.0
6304,317.0
6305,168.0
6306,231.0
6307,230.787
6308,196.0
6309,303.0
6310,330.0
6311,343.0
6312,62.0
6313,263.0
6314,365.0
6315,388.0
6316,346.0
6317,543.0
6318,1318.0
6319,745.0
6320,201.0
6321,553.574
6322,608.0
6323,515.0
6324,376.0
6325,862.0
6326,480.0
6327,476.413
6328,280.0
6329,496.657
6330,455.447
6331,585.0
6332,222.0
6333,152.0
6334,272.0
6335,233.0
6336,316.0
6337,339.0
6338,272.0
6339,290.767
6340,276.0
6341,474.943
6342,450.0
6343,198.0
6344,309.0
6345,293.0
6346,304.0
6347,321.0
6348,665.0
6349,217.0
6350,550.0
6351,461.0
6352,207.0
6353,319.137
6354,568.0
6355,291.03
6356,266.0
6357,630.0
6358,456.0
6359,220.99
6360,246.0
6361,301.0
6362,314.333
6363,102.0
6364,254.0
6365,691.0
6366,311.854
6367,22.767
6368,184.0
6369,202.0
6370,192.0
6371,279.0
6372,288.0
6373,650.303
6374,317.0
6375,139.52
6376,164.0
6377,319.0
6378,318.0
6379,278.0
6380,301.0
6381,187.0
6382,314.0
6383,414.0
6384,589.0
6385,444.0
6386,313.433
6387,335.0
6388,533.0
6389,335.0
6390,237.023
6391,417.597
6392,240.0
6393,193.0
6394,543.0
6395,421.0
6396,496.0
6397,1004.0
6398,97.134
6399,530.0
6400,155.0
6401,22.0
6402,437.0
6403,386.0
6404,193.0
6405,229.0
6406,319.0
6407,341.723
6408,657.837
6409,192.893
6410,287.747
6411,263.0
6412,610.0
6413,170.053
6414,553.0
6415,401.0
6416,137.0
6417,300.0
6418,543.0
6419,898.0
6420,434.0
6421,263.0
6422,266.0
6423,303.0
6424,172.0
6425,167.0
6426,359.0
6427,265.0
6428,45.0
6429,265.0
6430,260.0
6431,329.803
6432,969.0
6433,236.437
6434,627.0
6435,174.313
6436,579.0
6437,379.0
6438,802.0
6439,713.0
6440,1015.26
6441,137.0
6442,244.0
6443,173.974
6444,503.0
6445,497.0
6446,211.367
6447,281.0
6448,220.0
6449,397.0
6450,324.0
6451,238.157
6452,371.767
6453,202.933
6454,576.0
6455,298.0
6456,157.0
6457,599.0
6458,367.0
6459,265.0
6460,305.0
6461,353.53
6462,503.983
6463,322.0
6464,379.0
6465,199.0
6466,339.0
6467,288.0
6468,394.0
6469,204.0
6470,688.0
6471,417.0
6472,540.0
6473,164.0
6474,575.0
6475,249.0
6476,341.0
6477,143.0
6478,224.0
6479,310.993
6480,289.0
6481,280.0
6482,262.0
6483,282.0
6484,67.0
6485,347.0
6486,46.0
6487,508.0
6488,379.0
6489,362.0
6490,180.373
6491,250.0
6492,269.83
6493,219.593
6494,421.477
6495,206.0
6496,317.0
6497,249.0
6498,305.0
6499,215.09
6500,449.32
6501,364.0
6502,243.0
6503,332.0
6504,400.137
6505,438.0
6506,108.0
6507,250.023
6508,349.0
6509,350.0
6510,244.0
6511,448.0
6512,270.0
6513,275.113
6514,230.47
6515,183.0
6516,621.0
6517,180.0
6518,324.0
6519,361.0
6520,405.664
6521,273.893
6522,1150.0
6523,279.027
6524,272.0
6525,174.0
6526,253.36
6527,176.0
6528,346.0
6529,630.013
6530,467.0
6531,551.0
6532,606.0
6533,246.49
6534,266.0
6535,299.85
6536,292.0
6537,224.0
6538,436.0
6539,232.667
6540,554.0
6541,232.0
6542,383.287
6543,272.876
6544,432.0
6545,441.0
6546,332.0
6547,136.0
6548,222.193
6549,374.0
6550,374.0
6551,247.0
6552,442.0
6553,195.0
6554,274.54
6555,306.0
6556,268.373
6557,320.0
6558,310.0
6559,326.0
6560,355.0
6561,384.0
6562,173.0
6563,343.0
6564,357.743
6565,458.347
6566,346.0
6567,191.0
6568,263.0
6569,374.0
6570,292.0
6571,316.0
6572,312.0
6573,256.55
6574,594.0
6575,371.0
6576,322.0
6577,590.604
6578,593.0
6579,128.0
6580,369.533
6581,265.0
6582,225.0
6583,584.0
6584,393.0
6585,344.0
6586,271.0
6587,352.0
6588,485.0
6589,507.0
6590,440.0
6591,691.363
6592,181.0
6593,514.0
6594,51.333
6595,214.0
6596,553.0
6597,155.81
6598,295.363
6599,205.0
6600,334.0
6601,442.416
6602,342.0
6603,348.0
6604,240.0
6605,239.837
6606,377.79
6607,436.0
6608,242.0
6609,337.0
6610,636.0
6611,355.823
6612,178.503
6613,230.0
6614,148.96
6615,594.857
6616,303.0
6617,319.0
6618,172.0
6619,422.0
6620,281.0
6621,314.0
6622,388.0
6623,527.0
6624,299.0
6625,371.473
6626,637.0
6627,176.0
6628,260.0
6629,918.0
6630,327.0
6631,209.0
6632,470.777
6633,193.397
6634,219.877
6635,556.0
6636,442.827
6637,472.0
6638,283.0
6639,490.0
6640,524.0
6641,211.0
6642,317.0
6643,166.0
6644,135.0
6645,77.0
6646,247.703
6647,382.0
6648,245.0
6649,334.0
6650,345.0
6651,320.0
6652,404.41
6653,322.813
6654,1661.0
6655,547.253
6656,162.0
6657,416.0
6658,241.6
6659,397.0
6660,367.0
6661,370.0
6662,284.573
6663,482.67
6664,162.0
6665,178.88
6666,550.43
6667,313.0
6668,467.0
6669,350.0
6670,383.0
6671,343.0
6672,419.0
6673,522.02
6674,589.0
6675,357.31
6676,453.587
6677,285.0
6678,161.0
6679,261.0
6680,560.0
6681,420.0
6682,638.0
6683,222.0
6684,365.0
6685,465.0
6686,311.0
6687,285.0
6688,214.0
6689,311.603
6690,334.0
6691,178.0
6692,477.0
6693,198.0
6694,333.0
6695,343.0
6696,489.0
6697,209.0
6698,210.0
6699,217.0
6700,221.0
6701,256.0
6702,301.0
6703,325.0
6704,326.0
6705,379.0
6706,390.54
6707,588.634
6708,28.143
6709,428.0
6710,261.0
6711,757.0
6712,317.0
6713,294.0
6714,276.63
6715,135.0
6716,329.917
6717,331.0
6718,359.43
6719,207.907
6720,232.0
6721,331.507
6722,615.0
6723,258.0
6724,328.0
6725,331.0
6726,210.0
6727,169.013
6728,255.317
6729,284.0
6730,67.44
6731,251.0
6732,261.0
6733,494.0
6734,163.0
6735,321.0
6736,757.0
6737,202.497
6738,273.463
6739,276.113
6740,468.733
6741,272.0
6742,345.093
6743,237.11
6744,443.0
6745,244.0
6746,567.0
6747,597.0
6748,352.0
6749,415.0
6750,291.0
6751,10.953
6752,684.0
6753,507.0
6754,342.743
6755,312.0
6756,114.0
6757,506.0
6758,399.787
6759,428.0
6760,497.0
6761,282.0
6762,280.0
6763,270.0
6764,232.0
6765,602.0
6766,917.0
6767,267.0
6768,308.0
6769,149.923
6770,240.0
6771,140.0
6772,337.283
6773,217.527
6774,825.0
6775,118.0
6776,333.0
6777,140.617
6778,328.0
6779,266.0
6780,305.0
6781,379.0
6782,241.0
6783,326.0
6784,435.0
6785,590.913
6786,337.0
6787,297.0
6788,305.0
6789,222.0
6790,369.0
6791,132.437
6792,378.783
6793,448.0
6794,249.0
6795,333.0
6796,394.783
6797,1333.0
6798,402.0
6799,601.0
6800,270.0
6801,367.0
6802,261.0
6803,473.0
6804,363.0
6805,594.0
6806,222.0
6807,994.0
6808,346.0
6809,406.0
6810,364.45
6811,366.0
6812,430.426
6813,203.0
6814,428.19
6815,268.337
6816,385.0
6817,330.0
6818,356.0
6819,420.0
6820,308.257
6821,282.0
6822,544.0
6823,417.0
6824,294.0
6825,537.947
6826,365.447
6827,360.03
6828,313.0
6829,168.0
6830,216.0
6831,83.0
6832,445.0
6833,306.0
6834,131.0
6835,184.0
6836,350.0
6837,446.0
6838,264.727
6839,252.0
6840,304.0
6841,357.0
6842,429.67
6843,755.0
6844,332.0
6845,234.0
6846,151.387
6847,394.0
6848,558.0
6849,168.0
6850,105.41
6851,274.257
6852,278.213
6853,278.0
6854,278.517
6855,230.52
6856,225.0
6857,188.0
6858,511.0
6859,328.0
6860,54.0
6861,507.577
6862,150.0
6863,310.21
6864,260.0
6865,418.8
6866,375.0
6867,212.0
6868,145.0
6869,313.0
6870,348.0
6871,427.0
6872,458.427
6873,224.0
6874,440.0
6875,258.76
6876,405.734
6877,438.0
6878,162.0
6879,208.377
6880,114.537
6881,271.59
6882,256.0
6883,290.0
6884,394.0
6885,496.0
6886,415.0
6887,261.0
6888,246.0
6889,1058.0
6890,131.0
6891,421.19
6892,348.0
6893,209.127
6894,176.623
6895,278.0
6896,306.227
6897,585.0
6898,299.0
6899,656.0
6900,238.0
6901,1087.0
6902,203.644
6903,51.0
6904,314.0
6905,316.0
6906,209.89
6907,307.24
6908,224.047
6909,236.73
6910,487.93
6911,32.674
6912,502.0
6913,298.0
6914,317.0
6915,297.0
6916,204.0
6917,43.0
6918,172.0
6919,605.0
6920,460.0
6921,315.0
6922,293.71
6923,344.0
6924,529.837
6925,347.0
6926,185.0
6927,244.0
6928,593.0
6929,244.0
6930,480.0
6931,331.0
6932,395.97
6933,292.773
6934,94.35
6935,374.0
6936,354.0
6937,417.0
6938,379.43
6939,108.633
6940,275.0
6941,357.417
6942,370.523
6943,493.533
6944,260.0
6945,364.0
6946,348.0
6947,352.037
6948,401.0
6949,539.697
6950,665.203
6951,347.0
6952,51.0
6953,431.0
6954,335.0
6955,505.347
6956,290.903
6957,170.0
6958,283.0
6959,413.0
6960,391.0
6961,386.0
6962,174.0
6963,273.0
6964,210.0
6965,198.0
6966,187.447
6967,323.0
6968,445.0
6969,289.0
6970,267.0
6971,226.723
6972,397.797
6973,218.0
6974,340.0
6975,185.0
6976,471.2
6977,264.0
6978,414.27
6979,441.61
6980,444.823
6981,189.0
6982,520.0
6983,348.0
6984,283.7
6985,194.0
6986,243.0
6987,339.0
6988,592.0
6989,256.0
6990,596.0
6991,363.61
6992,378.247
6993,399.0
6994,311.0
6995,152.0
6996,191.0
6997,717.217
6998,614.433
6999,421.0
7000,377.0
7001,113.0
7002,327.0
7003,331.0
7004,146.0
7005,80.0
7006,156.0
7007,313.0
7008,145.41
7009,276.0
7010,451.0
7011,610.0
7012,226.0
7013,659.0
7014,272.136
7015,198.0
7016,295.413
7017,223.0
7018,273.0
7019,277.0
7020,288.0
7021,330.193
7022,332.747
7023,461.0
7024,295.0
7025,686.0
7026,475.0
7027,252.0
7028,155.613
7029,278.0
7030,482.0
7031,243.0
7032,326.0
7033,253.0
7034,403.0
7035,468.0
7036,310.0
7037,283.0
7038,305.0
7039,638.0
7040,339.0
7041,253.337
7042,240.0
7043,235.19
7044,394.0
7045,292.0
7046,474.0
7047,422.243
7048,378.893
7049,207.0
7050,469.407
7051,201.0
7052,266.0
7053,241.0
7054,236.0
7055,492.0
7056,202.0
7057,190.0
7058,312.95
7059,233.46
7060,577.773
7061,187.0
7062,268.607
7063,500.0
7064,212.0
7065,180.0
7066,264.967
7067,336.0
7068,329.223
7069,771.0
7070,94.0
7071,489.0
7072,303.72
7073,638.0
7074,236.0
7075,573.0
7076,277.0
7077,288.0
7078,192.0
7079,327.0
7080,434.723
7081,754.473
7082,580.563
7083,295.0
7084,192.0
7085,105.0
7086,259.307
7087,234.0
7088,455.0
7089,319.0
7090,193.0
7091,337.0
7092,347.0
7093,335.0
7094,335.44
7095,358.127
7096,27.0
7097,666.0
7098,865.0
7099,405.0
7100,524.0
7101,255.0
7102,190.07
7103,485.623
7104,255.0
7105,210.59
7106,220.0
7107,246.0
7108,451.0
7109,424.0
7110,15.55
7111,193.0
7112,293.0
7113,828.0
7114,313.0
7115,291.0
7116,318.0
7117,174.0
7118,329.747
7119,477.0
7120,279.0
7121,402.0
7122,369.0
7123,392.0
7124,368.0
7125,167.0
7126,226.45
7127,288.793
7128,281.0
7129,198.0
7130,336.0
7131,113.417
7132,269.0
7133,496.677
7134,422.0
7135,223.447
7136,181.0
7137,417.0
7138,337.0
7139,664.0
7140,389.0
7141,409.0
7142,776.153
7143,795.0
7144,220.0
7145,278.337
7146,351.987
7147,516.0
7148,280.0
7149,427.0
7150,256.0
7151,325.0
7152,289.0
7153,255.0
7154,270.0
7155,278.0
7156,348.067
7157,154.0
7158,476.0
7159,295.884
7160,622.0
7161,352.233
7162,309.87
7163,240.0
7164,593.0
7165,376.0
7166,319.0
7167,148.0
7168,319.0
7169,135.56
7170,362.0
7171,420.0
7172,555.0
7173,234.657
7174,525.363
7175,253.0
7176,268.0
7177,135.0
7178,270.0
7179,201.88
7180,247.09
7181,193.04
7182,1002.45
7183,234.0
7184,550.0
7185,399.0
7186,417.0
7187,668.0
7188,579.333
7189,389.23
7190,184.313
7191,319.157
7192,148.0
7193,496.893
7194,323.0
7195,310.0
7196,237.0
7197,347.0
7198,282.0
7199,190.253
7200,114.0
7201,254.0
7202,503.0
7203,383.193
7204,361.0
7205,308.0
7206,353.0
7207,344.0
7208,424.0
7209,394.0
7210,584.433
7211,120.0
7212,369.0
7213,358.353
7214,410.0
7215,351.0
7216,268.23
7217,434.0
7218,540.0
7219,15.0
7220,438.0
7221,243.0
7222,425.0
7223,413.0
7224,238.0
7225,139.25
7226,343.0
7227,415.83
7228,272.437
7229,414.62
7230,184.0
7231,186.317
7232,427.39
7233,285.0
7234,307.507
7235,327.623
7236,249.787
7237,326.0
7238,345.0
7239,225.0
7240,169.0
7241,129.173
7242,555.0
7243,192.0
7244,456.0
7245,443.0
7246,389.0
7247,486.0
7248,294.41
7249,216.377
7250,264.2
7251,448.0
7252,568.0
7253,396.0
7254,256.0
7255,420.0
7256,386.61
7257,236.0
7258,194.0
7259,313.0
7260,394.0
7261,124.0
7262,579.0
7263,429.58
7264,224.767
7265,224.793
7266,291.0
7267,290.06
7268,619.0
7269,184.25
7270,327.0
7271,262.293
7272,452.0
7273,158.576
7274,286.0
7275,366.707
7276,422.0
7277,902.0
7278,450.593
7279,356.967
7280,446.0
7281,627.0
7282,304.0
7283,916.0
7284,425.0
7285,80.0
7286,517.0
7287,188.047
7288,456.0
7289,216.0
7290,415.0
7291,547.0
7292,149.0
7293,377.0
7294,578.35
7295,230.363
7296,609.0
7297,345.0
7298,1032.186
7299,176.0
7300,357.0
7301,268.0
7302,205.177
7303,270.0
7304,339.0
7305,174.717
7306,634.0
7307,561.0
7308,217.823
7309,1309.0
7310,330.0
7311,407.0
7312,216.0
7313,322.88
7314,611.0
7315,281.0
7316,404.0
7317,614.0
7318,670.957
7319,400.0
7320,482.803
7321,527.0
7322,384.0
7323,512.0
7324,371.723
7325,231.0
7326,225.0
7327,634.71
7328,314.0
7329,648.0
7330,360.0
7331,207.0
7332,247.027
7333,370.0
7334,187.0
7335,387.0
7336,431.0
7337,243.0
7338,679.0
7339,567.377
7340,401.0
7341,294.0
7342,334.673
7343,287.0
7344,207.193
7345,363.39
7346,363.0
7347,469.0
7348,393.217
7349,523.0
7350,486.0
7351,386.0
7352,319.0
7353,233.0
7354,247.0
7355,315.0
7356,246.0
7357,351.513
7358,231.0
7359,574.0
7360,374.0
7361,371.083
7362,481.0
7363,390.0
7364,544.75
7365,256.863
7366,246.153
7367,263.0
7368,327.0
7369,531.0
7370,201.0
7371,184.0
7372,264.0
7373,339.0
7374,55.523
7375,127.0
7376,253.0
7377,182.307
7378,377.607
7379,260.453
7380,413.0
7381,325.42
7382,271.0
7383,436.493
7384,139.0
7385,351.0
7386,297.0
7387,272.143
7388,376.0
7389,390.0
7390,350.0
7391,380.0
7392,238.91
7393,235.0
7394,491.0
7395,692.387
7396,393.0
7397,355.657
7398,164.733
7399,214.0
7400,522.0
7401,426.0
7402,659.0
7403,355.963
7404,279.0
7405,1230.946
7406,152.0
7407,337.0
7408,154.0
7409,110.58
7410,322.0
7411,300.847
7412,243.0
7413,324.24
7414,553.0
7415,390.0
7416,178.0
7417,608.583
7418,400.0
7419,356.67
7420,550.95
7421,216.0
7422,409.0
7423,405.72
7424,463.0
7425,202.0
7426,353.063
7427,417.0
7428,366.68
7429,404.0
7430,238.0
7431,281.0
7432,228.693
7433,231.52
7434,435.0
7435,783.0
7436,194.0
7437,301.0
7438,395.0
7439,377.0
7440,360.0
7441,399.134
7442,362.0
7443,454.587
7444,284.0
7445,281.0
7446,258.0
7447,234.0
7448,370.0
7449,405.893
7450,604.0
7451,430.0
7452,286.57
7453,177.0
7454,357.0
7455,562.904
7456,222.0
7457,305.0
7458,184.0
7459,342.0
7460,458.0
7461,201.87
7462,245.383
7463,463.0
7464,529.31
7465,207.203
7466,273.737
7467,310.0
7468,371.0
7469,670.903
7470,349.45
7471,207.0
7472,153.0
7473,252.0
7474,767.583
7475,222.31
7476,344.0
7477,450.703
7478,551.0
7479,291.0
7480,264.0
7481,215.0
7482,175.0
7483,216.777
7484,194.0
7485,524.0
7486,551.137
7487,38.0
7488,214.0
7489,403.0
7490,1067.0
7491,351.183
7492,397.0
7493,395.0
7494,408.493
7495,476.233
7496,366.607
7497,287.537
7498,364.0
7499,187.304
7500,459.0
7501,185.29
7502,401.0
7503,363.0
7504,256.0
7505,199.0
7506,277.0
7507,407.0
7508,509.0
7509,516.0
7510,285.0
7511,407.0
7512,440.0
7513,398.0
7514,657.57
7515,287.0
7516,194.787
7517,877.303
7518,237.0
7519,278.177
7520,615.0
7521,189.0
7522,437.0
7523,316.0
7524,27.064
7525,505.0
7526,409.0
7527,192.0
7528,449.017
7529,447.107
7530,379.0
7531,195.0
7532,736.0
7533,386.0
7534,295.0
7535,245.877
7536,332.0
7537,226.0
7538,233.0
7539,361.0
7540,199.287
7541,448.0
7542,191.803
7543,279.483
7544,221.867
7545,619.903
7546,579.0
7547,115.0
7548,326.0
7549,282.0
7550,424.0
7551,199.903
7552,398.893
7553,369.0
7554,346.0
7555,436.0
7556,445.003
7557,442.0
7558,284.0
7559,302.853
7560,226.0
7561,576.0
7562,205.66
7563,152.02
7564,258.0
7565,743.0
7566,557.32
7567,25.98
7568,351.0
7569,174.0
7570,647.21
7571,681.743
7572,294.657
7573,383.0
7574,302.0
7575,295.0
7576,228.313
7577,357.0
7578,262.0
7579,318.0
7580,274.12
7581,491.907
7582,197.0
7583,210.0
7584,287.0
7585,395.0
7586,250.17
7587,249.333
7588,413.696
7589,302.0
7590,763.0
7591,413.0
7592,132.46
7593,245.0
7594,282.0
7595,189.0
7596,397.717
7597,92.753
7598,346.0
7599,331.51
7600,117.0
7601,298.47
7602,314.0
7603,325.0
7604,420.0
7605,430.0
7606,411.0
7607,392.0
7608,415.0
7609,568.0
7610,567.47
7611,354.35
7612,328.0
7613,121.77
7614,719.22
7615,153.0
7616,322.28
7617,323.0
7618,266.773
7619,476.0
7620,253.0
7621,164.0
7622,242.0
7623,345.0
7624,284.703
7625,263.0
7626,346.0
7627,268.867
7628,294.0
7629,101.0
7630,261.0
7631,261.483
7632,319.0
7633,486.0
7634,379.0
7635,274.493
7636,1663.62
7637,719.0
7638,247.0
7639,284.0
7640,263.0
7641,176.007
7642,502.697
7643,159.253
7644,698.0
7645,195.0
7646,229.0
7647,273.773
7648,749.0
7649,252.0
7650,881.0
7651,210.0
7652,356.0
7653,477.0
7654,610.0
7655,112.98
7656,364.0
7657,481.883
7658,289.0
7659,312.0
7660,589.0
7661,659.444
7662,229.307
7663,1058.243
7664,312.0
7665,263.0
7666,286.027
7667,24.0
7668,495.0
7669,526.0
7670,268.0
7671,370.19
7672,250.0
7673,214.0
7674,286.0
7675,73.0
7676,298.0
7677,130.0
7678,332.0
7679,375.403
7680,357.907
7681,361.204
7682,259.0
7683,663.0
7684,355.0
7685,157.0
7686,352.0
7687,189.0
7688,464.0
7689,362.0
7690,347.53
7691,328.613
7692,462.0
7693,400.0
7694,362.647
7695,277.0
7696,524.0
7697,500.0
7698,489.0
7699,181.0
7700,279.0
7701,252.0
7702,540.0
7703,61.0
7704,195.0
7705,411.0
7706,266.0
7707,336.613
7708,324.943
7709,461.0
7710,416.0
7711,567.0
7712,392.0
7713,295.0
7714,524.0
7715,358.0
7716,468.72
7717,195.0
7718,240.28
7719,145.967
7720,338.0
7721,310.0
7722,1046.0
7723,390.0
7724,435.0
7725,694.577
7726,395.0
7727,654.0
7728,826.537
7729,170.0
7730,308.0
7731,372.0
7732,324.0
7733,203.0
7734,597.617
7735,655.0
7736,332.0
7737,740.0
7738,990.047
7739,372.0
7740,293.0
7741,225.0
7742,457.0
7743,322.0
7744,399.0
7745,300.087
7746,463.353
7747,396.0
7748,418.0
7749,280.0
7750,208.0
7751,244.0
7752,295.283
7753,355.037
7754,414.527
7755,600.0
7756,376.0
7757,299.32
7758,514.624
7759,603.0
7760,252.304
7761,469.0
7762,328.906
7763,488.26
7764,316.0
7765,309.0
7766,132.0
7767,305.0
7768,374.0
7769,513.0
7770,532.0
7771,228.0
7772,230.0
7773,229.0
7774,218.0
7775,117.0
7776,306.0
7777,454.0
7778,329.147
7779,281.34
7780,535.25
7781,308.51
7782,285.0
7783,335.0
7784,110.55
7785,271.0
7786,307.0
7787,369.0
7788,1239.404
7789,720.42
7790,301.68
7791,450.91
7792,456.0
7793,359.95
7794,298.24
7795,287.117
7796,193.0
7797,224.0
7798,235.0
7799,174.0
7800,28.744
7801,268.0
7802,192.39
7803,231.0
7804,423.0
7805,175.0
7806,55.0
7807,259.333
7808,248.0
7809,6.0
7810,219.0
7811,292.733
7812,146.0
7813,490.0
7814,275.527
7815,580.0
7816,235.0
7817,244.99
7818,278.0
7819,350.0
7820,363.53
7821,447.0
7822,364.0
7823,188.957
7824,420.0
7825,326.0
7826,354.0
7827,182.057
7828,409.093
7829,337.8
7830,347.0
7831,229.843
7832,268.493
7833,512.0
7834,271.0
7835,366.133
7836,447.0
7837,272.0
7838,207.0
7839,442.0
7840,715.0
7841,320.0
7842,268.0
7843,608.0
7844,185.0
7845,272.09
7846,246.0
7847,483.0
7848,430.0
7849,158.0
7850,374.497
7851,417.0
7852,458.52
7853,299.0
7854,275.0
7855,535.0
7856,324.0
7857,469.0
7858,35.24
7859,451.0
7860,351.0
7861,482.0
7862,332.61
7863,323.0
7864,409.0
7865,633.0
7866,361.0
7867,210.0
7868,272.0
7869,301.0
7870,374.78
7871,272.11
7872,749.68
7873,333.0
7874,65.0
7875,376.957
7876,366.0
7877,401.0
7878,182.0
7879,230.0
7880,466.226
7881,298.873
7882,357.0
7883,342.497
7884,291.0
7885,444.123
7886,328.636
7887,228.0
7888,582.0
7889,499.0
7890,238.0
7891,209.68
7892,229.8
7893,229.0
7894,158.0
7895,516.0
7896,380.0
7897,212.813
7898,188.0
7899,416.0
7900,157.0
7901,402.26
7902,386.0
7903,354.827
7904,202.0
7905,399.0
7906,315.187
7907,332.02
7908,279.93
7909,390.49
7910,882.627
7911,392.273
7912,624.193
7913,526.0
7914,269.0
7915,174.0
7916,478.0
7917,181.0
7918,253.0
7919,307.0
7920,427.06
7921,164.953
7922,252.81
7923,251.0
7924,623.283
7925,290.0
7926,486.0
7927,56.0
7928,547.29
7929,327.0
7930,323.0
7931,53.757
7932,338.0
7933,337.0
7934,378.0
7935,452.0
7936,659.0
7937,884.0
7938,291.0
7939,276.18
7940,587.0
7941,285.917
7942,192.397
7943,282.033
7944,337.0
7945,143.0
7946,443.543
7947,357.0
7948,257.0
7949,407.08
7950,311.887
7951,243.42
7952,302.2
7953,232.966
7954,284.0
7955,230.0
7956,551.0
7957,285.0
7958,212.0
7959,625.393
7960,285.03
7961,369.0
7962,398.0
7963,390.333
7964,783.0
7965,174.0
7966,121.0
7967,203.0
7968,298.0
7969,896.0
7970,507.0
7971,311.943
7972,529.22
7973,941.0
7974,462.0
7975,428.0
7976,267.0
7977,335.0
7978,72.677
7979,191.67
7980,652.0
7981,281.0
7982,235.0
7983,464.0
7984,237.0
7985,369.0
7986,276.0
7987,618.267
7988,217.877
7989,287.41
7990,703.213
7991,285.17
7992,256.0
7993,180.963
7994,158.52
7995,241.0
7996,421.0
7997,630.0
7998,377.0
7999,136.92
8000,333.0
8001,241.0
8002,237.0
8003,430.0
8004,436.0
8005,232.0
8006,210.0
8007,324.0
8008,518.0
8009,167.0
8010,159.0
8011,420.787
8012,270.83
8013,114.0
8014,98.0
8015,296.0
8016,291.0
8017,224.0
8018,233.0
8019,214.0
8020,271.213
8021,756.883
8022,306.0
8023,735.0
8024,329.0
8025,271.0
8026,231.0
8027,325.43
8028,896.64
8029,110.0
8030,303.423
8031,608.313
8032,307.0
8033,382.0
8034,351.117
8035,413.0
8036,490.0
8037,461.0
8038,242.0
8039,192.0
8040,338.087
8041,963.0
8042,62.267
8043,549.0
8044,494.0
8045,345.0
8046,322.654
8047,397.0
8048,241.0
8049,705.0
8050,421.0
8051,192.824
8052,127.0
8053,296.943
8054,382.65
8055,273.503
8056,324.927
8057,202.0
8058,464.553
8059,906.0
8060,255.0
8061,400.0
8062,339.0
8063,207.0
8064,442.0
8065,230.0
8066,219.397
8067,212.0
8068,265.0
8069,190.0
8070,282.0
8071,392.0
8072,197.0
8073,546.273
8074,256.0
8075,574.0
8076,340.0
8077,232.58
8078,431.0
8079,421.0
8080,365.0
8081,154.0
8082,372.0
8083,171.0
8084,247.0
8085,564.0
8086,171.0
8087,201.744
8088,162.08
8089,263.0
8090,601.0
8091,512.0
8092,985.0
8093,293.0
8094,179.903
8095,276.0
8096,205.25
8097,490.31
8098,449.617
8099,178.0
8100,323.0
8101,667.0
8102,531.0
8103,439.053
8104,663.0
8105,561.0
8106,946.0
8107,347.0
8108,500.0
8109,450.0
8110,390.0
8111,766.0
8112,1129.0
8113,572.37
8114,1339.0
8115,821.0
8116,154.0
8117,438.0
8118,181.0
8119,323.0
8120,170.623
8121,90.853
8122,286.72
8123,366.0
8124,1334.0
8125,1317.0
8126,51.0
8127,869.0
8128,559.0
8129,656.0
8130,1127.667
8131,577.0
8132,81.227
8133,1333.0
8134,952.0
8135,591.0
8136,459.0
8137,1516.0
8138,471.116
8139,227.0
8140,157.94
8141,281.0
8142,1019.0
8143,293.0
8144,285.0
8145,357.0
8146,398.0
8147,288.0
8148,377.114
8149,401.0
8150,535.0
8151,459.0
8152,418.0
8153,840.0
8154,224.0
8155,165.557
8156,291.0
8157,527.0
8158,668.0
8159,632.447
8160,345.0
8161,418.344
8162,636.0
8163,92.0
8164,20.317
8165,713.0
8166,279.0
8167,879.0
8168,252.0
8169,249.0
8170,742.0
8171,439.0
8172,273.0
8173,530.0
8174,274.0
8175,448.783
8176,711.0
8177,476.0
8178,518.356
8179,111.0
8180,221.317
8181,560.23
8182,414.0
8183,373.59
8184,314.0
8185,346.0
8186,542.0
8187,340.0
8188,567.0
8189,179.937
8190,544.0
8191,353.2
8192,170.633
8193,401.0
8194,272.0
8195,277.363
8196,172.0
8197,152.0
8198,433.0
8199,348.023
8200,492.873
8201,522.437
8202,441.533
8203,237.653
8204,463.0
8205,248.39
8206,296.04
8207,345.32
8208,245.0
8209,337.0
8210,492.0
8211,441.0
8212,214.78
8213,250.0
8214,333.0
8215,392.0
8216,235.43
8217,251.0
8218,369.343
8219,277.393
8220,666.0
8221,401.843
8222,435.0
8223,141.0
8224,534.0
8225,1056.0
8226,466.164
8227,342.0
8228,436.0
8229,165.0
8230,525.0
8231,140.0
8232,307.453
8233,338.27
8234,435.003
8235,264.0
8236,456.0
8237,324.0
8238,221.0
8239,243.807
8240,243.667
8241,183.98
8242,452.42
8243,393.0
8244,164.0
8245,266.963
8246,306.44
8247,244.983
8248,496.09
8249,112.0
8250,227.253
8251,314.67
8252,358.327
8253,407.0
8254,399.0
8255,292.0
8256,457.423
8257,206.0
8258,222.703
8259,131.0
8260,244.0
8261,363.0
8262,234.0
8263,929.0
8264,456.0
8265,272.0
8266,257.0
8267,278.0
8268,406.0
8269,210.257
8270,300.0
8271,386.0
8272,448.0
8273,659.0
8274,273.0
8275,299.0
8276,371.0
8277,545.554
8278,622.0
8279,268.0
8280,341.0
8281,238.313
8282,265.25
8283,240.0
8284,617.004
8285,428.0
8286,238.0
8287,158.0
8288,326.0
8289,283.0
8290,342.287
8291,203.0
8292,324.0
8293,273.0
8294,328.0
8295,260.0
8296,306.0
8297,412.937
8298,285.0
8299,305.47
8300,262.783
8301,387.844
8302,229.08
8303,323.667
8304,223.0
8305,97.454
8306,199.0
8307,461.49
8308,344.0
8309,584.25
8310,201.0
8311,148.313
8312,406.0
8313,248.37
8314,242.0
8315,462.0
8316,192.0
8317,330.0
8318,205.707
8319,377.0
8320,275.0
8321,241.0
8322,382.663
8323,175.0
8324,237.0
8325,223.0
8326,176.697
8327,282.0
8328,442.0
8329,346.0
8330,408.0
8331,21.0
8332,363.0
8333,388.0
8334,331.66
8335,275.0
8336,182.863
8337,256.597
8338,233.913
8339,393.0
8340,381.0
8341,304.0
8342,201.0
8343,594.0
8344,383.0
8345,249.0
8346,283.32
8347,206.0
8348,170.0
8349,258.0
8350,309.0
8351,327.307
8352,197.627
8353,259.0
8354,268.0
8355,488.0
8356,109.807
8357,397.977
8358,219.0
8359,494.0
8360,453.0
8361,350.0
8362,321.0
8363,224.0
8364,339.0
8365,639.0
8366,277.677
8367,456.0
8368,288.0
8369,621.547
8370,332.0
8371,536.0
8372,290.0
8373,323.0
8374,640.0
8375,499.0
8376,352.0
8377,209.0
8378,215.623
8379,542.0
8380,200.8
8381,294.0
8382,506.617
8383,617.9
8384,174.0
8385,323.0
8386,317.0
8387,524.0
8388,485.0
8389,629.0
8390,346.0
8391,347.0
8392,237.713
8393,358.0
8394,364.663
8395,282.0
8396,582.0
8397,202.0
8398,167.0
8399,317.0
8400,239.09
8401,438.49
8402,392.0
8403,183.0
8404,427.0
8405,373.0
8406,438.0
8407,331.0
8408,560.0
8409,320.0
8410,202.96
8411,303.0
8412,183.0
8413,295.0
8414,291.0
8415,306.0
8416,227.0
8417,416.0
8418,434.84
8419,539.867
8420,244.517
8421,201.0
8422,297.0
8423,303.0
8424,193.0
8425,220.0
8426,234.18
8427,288.627
8428,395.0
8429,229.0
8430,224.0
8431,189.33
8432,329.0
8433,237.0
8434,387.81
8435,279.953
8436,324.0
8437,231.0
8438,298.0
8439,305.53
8440,705.0
8441,169.0
8442,409.0
8443,226.0
8444,678.0
8445,548.0
8446,474.0
8447,661.0
8448,206.23
8449,218.0
8450,340.86
8451,309.0
8452,181.0
8453,354.0
8454,302.0
8455,489.0
8456,527.983
8457,240.9
8458,249.0
8459,473.0
8460,303.0
8461,293.077
8462,447.0
8463,341.0
8464,357.317
8465,260.0
8466,238.893
8467,532.0
8468,472.0
8469,203.0
8470,316.0
8471,388.0
8472,341.0
8473,453.0
8474,212.0
8475,370.0
8476,476.0
8477,231.0
8478,307.29
8479,240.557
8480,299.0
8481,362.596
8482,263.85
8483,374.39
8484,250.317
8485,272.257
8486,273.157
8487,1064.323
8488,310.0
8489,60.737
8490,233.0
8491,230.0
8492,538.0
8493,730.0
8494,430.0
8495,173.0
8496,223.0
8497,161.0
8498,310.0
8499,304.49
8500,245.57
8501,841.0
8502,374.0
8503,502.0
8504,323.387
8505,389.0
8506,220.057
8507,188.0
8508,252.0
8509,345.997
8510,265.647
8511,153.93
8512,201.683
8513,360.0
8514,364.0
8515,369.0
8516,353.0
8517,516.0
8518,923.0
8519,685.0
8520,424.0
8521,316.0
8522,309.0
8523,364.0
8524,186.0
8525,375.0
8526,324.0
8527,490.837
8528,224.55
8529,591.65
8530,179.0
8531,430.0
8532,1046.0
8533,163.0
8534,338.557
8535,428.0
8536,297.0
8537,394.0
8538,694.0
8539,398.0
8540,277.287
8541,500.0
8542,360.0
8543,303.153
8544,242.0
8545,404.0
8546,303.14
8547,479.0
8548,411.0
8549,308.0
8550,362.0
8551,291.0
8552,593.0
8553,366.0
8554,375.383
8555,293.05
8556,246.45
8557,601.763
8558,1210.373
8559,371.707
8560,420.0
8561,274.043
8562,271.05
8563,173.0
8564,250.787
8565,377.0
8566,377.0
8567,475.0
8568,331.0
8569,327.0
8570,179.0
8571,71.0
8572,230.017
8573,256.386
8574,311.0
8575,399.0
8576,251.0
8577,757.0
8578,344.0
8579,314.457
8580,241.72
8581,867.0
8582,249.85
8583,349.0
8584,231.0
8585,142.0
8586,501.0
8587,372.0
8588,180.997
8589,85.017
8590,130.0
8591,440.0
8592,322.0
8593,466.0
8594,346.983
8595,658.0
8596,215.0
8597,251.0
8598,278.0
8599,330.0
8600,162.0
8601,400.5
8602,400.0
8603,395.113
8604,256.0
8605,315.397
8606,676.0
8607,409.643
8608,467.603
8609,313.0
8610,372.0
8611,79.0
8612,247.193
8613,279.803
8614,62.0
8615,417.0
8616,313.37
8617,246.54
8618,352.693
8619,75.0
8620,419.0
8621,356.0
8622,255.0
8623,251.0
8624,580.0
8625,136.0
8626,399.0
8627,503.0
8628,785.297
8629,226.873
8630,311.0
8631,611.0
8632,410.0
8633,226.0
8634,84.0
8635,478.0
8636,233.793
8637,377.0
8638,207.0
8639,320.097
8640,332.903
8641,193.0
8642,332.0
8643,271.0
8644,805.0
8645,1356.0
8646,771.0
8647,253.0
8648,275.697
8649,148.237
8650,755.027
8651,326.0
8652,461.0
8653,276.0
8654,253.48
8655,281.757
8656,342.0
8657,343.0
8658,227.717
8659,345.0
8660,147.0
8661,316.0
8662,238.0
8663,242.0
8664,280.0
8665,838.0
8666,285.0
8667,177.0
8668,299.0
8669,307.636
8670,419.953
8671,376.0
8672,225.0
8673,181.027
8674,387.0
8675,584.0
8676,344.0
8677,246.0
8678,308.0
8679,251.0
8680,200.0
8681,293.0
8682,604.0
8683,507.893
8684,530.0
8685,346.0
8686,275.0
8687,235.0
8688,172.0
8689,350.91
8690,377.553
8691,199.0
8692,432.04
8693,279.593
8694,232.0
8695,186.0
8696,227.793
8697,419.0
8698,262.21
8699,398.513
8700,537.393
8701,489.0
8702,218.157
8703,359.0
8704,366.0
8705,605.0
8706,84.0
8707,670.824
8708,361.0
8709,240.0
8710,537.0
8711,236.187
8712,217.75
8713,409.61
8714,270.0
8715,1117.0
8716,430.0
8717,269.58
8718,175.0
8719,210.91
8720,227.0
8721,408.0
8722,245.0
8723,268.0
8724,289.71
8725,476.0
8726,425.0

